Dark Energy Survey Year 3 Results: Constraints on extensions to $\Lambda$CDM with weak lensing and galaxy clustering

We constrain extensions to the $\Lambda$CDM model using measurements from the Dark Energy Survey's first three years of observations and external data. The DES data are the two-point correlation functions of weak gravitational lensing, galaxy clustering, and their cross-correlation. We use simulated data and blind analyses of real data to validate the robustness of our results. In many cases, constraining power is limited by the absence of nonlinear predictions that are reliable at our required precision. The models are: dark energy with a time-dependent equation of state, non-zero spatial curvature, sterile neutrinos, modifications of gravitational physics, and a binned $\sigma_8(z)$ model which serves as a probe of structure growth. For the time-varying dark energy equation of state evaluated at the pivot redshift we find $(w_{\rm p}, w_a)= (-0.99^{+0.28}_{-0.17},-0.9\pm 1.2)$ at 68% confidence with $z_{\rm p}=0.24$ from the DES measurements alone, and $(w_{\rm p}, w_a)= (-1.03^{+0.04}_{-0.03},-0.4^{+0.4}_{-0.3})$ with $z_{\rm p}=0.21$ for the combination of all data considered. Curvature constraints of $\Omega_k=0.0009\pm 0.0017$ and effective relativistic species $N_{\rm eff}=3.10^{+0.15}_{-0.16}$ are dominated by external data. For massive sterile neutrinos, we improve the upper bound on the mass $m_{\rm eff}$ by a factor of three compared to previous analyses, giving 95% limits of $(\Delta N_{\rm eff},m_{\rm eff})\leq (0.28, 0.20\, {\rm eV})$. We also constrain changes to the lensing and Poisson equations controlled by functions $\Sigma(k,z) = \Sigma_0 \Omega_{\Lambda}(z)/\Omega_{\Lambda,0}$ and $\mu(k,z)=\mu_0 \Omega_{\Lambda}(z)/\Omega_{\Lambda,0}$ respectively to $\Sigma_0=0.6^{+0.4}_{-0.5}$ from DES alone and $(\Sigma_0,\mu_0)=(0.04\pm 0.05,0.08^{+0.21}_{-0.19})$ for the combination of all data. Overall, we find no significant evidence for physics beyond $\Lambda$CDM.

==> figures/fidsimNLA.extparams_tableplot.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--w
  ------
  d3, w
    +0.000 +0.000 baseline
    -0.278 -0.369 nlbias
    -0.110 -0.153 eucemu
    -0.247 -0.338 mag3sig
    -0.177 -0.250 tatt
    -0.007 -0.009 Xlens
    -0.119 -0.165 hyp
  ------
  d3-brs, w
    +0.000 +0.000 baseline
    -0.254 -0.350 nlbias
    -0.069 -0.098 eucemu
    +0.019 +0.025 mag3sig
    -0.070 -0.098 tatt
  ------
  d3-pbrs, w
    +0.000 +0.000 baseline
    -0.012 -0.016 nlbias
    -0.046 -0.064 eucemu
    -0.042 -0.057 mag3sig
    -0.045 -0.061 tatt

=================
cosmological_parameters--w
  ------
  d3, w0wa
    +0.000 +0.000 baseline
    -0.199 -0.275 nlbias
    +0.027 +0.043 eucemu
    -0.085 -0.120 mag3sig
    -0.127 -0.178 tatt
    +0.031 +0.050 Xlens
    -0.171 -0.224 hyp
  ------
  d3-brs, w0wa
    +0.000 +0.000 baseline
    +0.081 +0.114 nlbias
    +0.014 +0.020 eucemu
    +0.026 +0.036 mag3sig
    -0.023 -0.032 tatt
  ------
  d3-pbrs, w0wa
    +0.000 +0.000 baseline
    -0.073 -0.104 nlbias
    +0.016 +0.023 eucemu
    +0.049 +0.068 mag3sig
    +0.084 +0.119 tatt

=================
cosmological_parameters--wa
  ------
  d3, w0wa
    +0.000 +0.000 baseline
    +0.023 +0.037 nlbias
    -0.071 -0.107 eucemu
    -0.075 -0.110 mag3sig
    -0.077 -0.103 tatt
    -0.008 -0.012 Xlens
    +0.240 +0.321 hyp
  ------
  d3-brs, w0wa
    +0.000 +0.000 baseline
    -0.215 -0.291 nlbias
    -0.035 -0.050 eucemu
    -0.036 -0.050 mag3sig
    -0.024 -0.034 tatt
  ------
  d3-pbrs, w0wa
    +0.000 +0.000 baseline
    +0.098 +0.143 nlbias
    -0.035 -0.048 eucemu
    -0.061 -0.083 mag3sig
    -0.133 -0.183 tatt

=================
cosmological_parameters--wp
  ------
  d3, w0wa
    +0.000 +0.000 baseline
    -0.280 -0.378 nlbias
    -0.021 -0.029 eucemu
    -0.178 -0.243 mag3sig
    -0.268 -0.374 tatt
    +0.078 +0.119 Xlens
    +0.069 +0.109 hyp
  ------
  d3-brs, w0wa
    +0.000 +0.000 baseline
    -0.170 -0.237 nlbias
    -0.004 -0.006 eucemu
    +0.030 +0.042 mag3sig
    -0.077 -0.108 tatt
  ------
  d3-pbrs, w0wa
    +0.000 +0.000 baseline
    -0.012 -0.017 nlbias
    -0.097 -0.132 eucemu
    +0.003 +0.004 mag3sig
    -0.030 -0.043 tatt

=================
cosmological_parameters--omega_k
  ------
  d3, ok
    +0.000 +0.000 baseline
    -0.003 -0.006 nlbias
    -0.040 -0.062 eucemu
    -0.003 -0.005 mag3sig
    -0.074 -0.090 tatt
    +0.085 +0.157 Xlens
    +0.058 +0.112 hyp
  ------
  d3-brs, ok
    +0.000 +0.000 baseline
    -0.134 -0.196 nlbias
    -0.020 -0.029 eucemu
    +0.025 +0.035 mag3sig
    -0.045 -0.063 tatt
  ------
  d3-pbrs, ok
    +0.000 +0.000 baseline
    +0.011 +0.015 nlbias
    +0.043 +0.060 eucemu
    +0.010 +0.014 mag3sig
    +0.004 +0.005 tatt

=================
cosmological_parameters--neff
  ------
  d3, neff
    +0.000 +0.000 baseline
    -0.064 -0.100 nlbias
    +0.076 +0.116 eucemu
    +0.013 +0.021 mag3sig
    -0.071 -0.105 tatt
    -0.222 -0.329 Xlens
    -0.022 -0.035 hyp
  ------
  d3-brs, neff
    +0.000 +0.000 baseline
    +0.227 +0.317 nlbias
    +0.076 +0.108 eucemu
    +0.038 +0.055 mag3sig
    +0.101 +0.149 tatt
  ------
  d3-pbrs, neff
    +0.000 +0.000 baseline
    +0.077 +0.107 nlbias
    +0.013 +0.019 eucemu
    +0.013 +0.018 mag3sig
    -0.075 -0.106 tatt

=================
cosmological_parameters--neff
  ------
  d3, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    +0.120 +0.174 nlbias
    +0.008 +0.012 eucemu
    -0.021 -0.033 mag3sig
    +0.210 +0.320 tatt
    +0.104 +0.160 Xlens
    +0.222 +0.326 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    +0.036 +0.055 nlbias
    +0.020 +0.032 eucemu
    +0.017 +0.026 mag3sig
    +0.099 +0.144 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    +0.118 +0.084 nlbias
    +0.110 +0.088 eucemu
    -0.004 -0.003 mag3sig
    +0.078 +0.062 tatt
    -0.712 -1.710 Xlens
    -0.265 -0.256 hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    +0.120 +0.173 nlbias
    +0.008 +0.012 eucemu
    -0.021 -0.034 mag3sig
    +0.210 +0.320 tatt
    +0.104 +0.160 Xlens
    +0.222 +0.325 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    +0.036 +0.055 nlbias
    +0.019 +0.030 eucemu
    +0.017 +0.026 mag3sig
    +0.098 +0.143 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    +0.213 +0.216 nlbias
    +0.019 +0.019 eucemu
    -0.007 -0.007 mag3sig
    +0.154 +0.182 tatt
    -0.535 -1.168 Xlens
    -0.097 -0.114 hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    +0.115 +0.165 nlbias
    +0.006 +0.008 eucemu
    -0.025 -0.039 mag3sig
    +0.205 +0.309 tatt
    +0.100 +0.152 Xlens
    +0.217 +0.315 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    +0.035 +0.054 nlbias
    +0.017 +0.027 eucemu
    +0.018 +0.027 mag3sig
    +0.089 +0.131 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    +0.162 +0.196 nlbias
    -0.046 -0.055 eucemu
    -0.004 -0.005 mag3sig
    +0.032 +0.039 tatt
    -0.508 -1.038 Xlens
    -0.136 -0.199 hyp

=================
cosmological_parameters--meffsterile
  ------
  d3, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    -0.045 -0.077 nlbias
    +0.051 +0.077 eucemu
    -0.039 -0.062 mag3sig
    +0.227 +0.305 tatt
    -0.001 -0.001 Xlens
    +0.136 +0.194 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    -0.042 -0.068 nlbias
    +0.002 +0.004 eucemu
    -0.013 -0.020 mag3sig
    -0.047 -0.078 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    +0.134 +0.149 nlbias
    -0.236 -0.284 eucemu
    +0.000 +0.000 mag3sig
    +0.366 +0.400 tatt
    +0.572 +0.854 Xlens
    +0.392 +0.473 hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    -0.045 -0.077 nlbias
    +0.051 +0.077 eucemu
    -0.039 -0.062 mag3sig
    +0.227 +0.305 tatt
    -0.001 -0.002 Xlens
    +0.135 +0.194 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    -0.042 -0.069 nlbias
    +0.002 +0.003 eucemu
    -0.013 -0.020 mag3sig
    -0.048 -0.079 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    -0.361 -0.690 nlbias
    -0.106 -0.149 eucemu
    +0.002 +0.003 mag3sig
    -0.049 -0.066 tatt
    +0.158 +0.226 Xlens
    -0.049 -0.066 hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    -0.048 -0.082 nlbias
    +0.050 +0.075 eucemu
    -0.041 -0.065 mag3sig
    +0.222 +0.299 tatt
    -0.004 -0.007 Xlens
    +0.131 +0.188 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    -0.043 -0.070 nlbias
    +0.000 +0.001 eucemu
    -0.012 -0.020 mag3sig
    -0.054 -0.088 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    -0.331 -0.548 nlbias
    -0.063 -0.080 eucemu
    +0.014 +0.020 mag3sig
    -0.007 -0.009 tatt
    +0.350 +0.405 Xlens
    -0.130 -0.179 hyp

=================
modified_gravity--sigma0

=================
modified_gravity--mu0

=================
npg_parameters--a2
  ------
  d3sr, npg
    +0.000 +0.000 baseline
    +0.146 +0.195 nlbias
    +0.014 +0.019 eucemu
    +0.043 +0.059 mag3sig
    -0.056 -0.080 tatt
    -0.051 -0.074 Xlens
    -0.162 -0.237 hyp
  ------
  d3sr-brs, npg
    +0.000 +0.000 baseline
    +0.186 +0.253 nlbias
    -0.077 -0.110 eucemu
    +0.077 +0.106 mag3sig
    +0.023 +0.031 tatt
  ------
  d3sr-pbrs, npg
    +0.000 +0.000 baseline
    +0.178 +0.246 nlbias
    +0.188 +0.252 eucemu
    +0.129 +0.178 mag3sig
    +0.209 +0.288 tatt
    +0.128 +0.185 Xlens
    +0.054 +0.076 hyp

=================
npg_parameters--a3
  ------
  d3sr, npg
    +0.000 +0.000 baseline
    +0.175 +0.244 nlbias
    +0.060 +0.086 eucemu
    +0.307 +0.424 mag3sig
    -0.073 -0.100 tatt
    -0.039 -0.057 Xlens
    +0.039 +0.056 hyp
  ------
  d3sr-brs, npg
    +0.000 +0.000 baseline
    +0.175 +0.241 nlbias
    -0.037 -0.052 eucemu
    +0.268 +0.372 mag3sig
    +0.046 +0.065 tatt
  ------
  d3sr-pbrs, npg
    +0.000 +0.000 baseline
    +0.197 +0.271 nlbias
    +0.172 +0.250 eucemu
    +0.374 +0.513 mag3sig
    +0.114 +0.162 tatt
    +0.008 +0.012 Xlens
    +0.125 +0.184 hyp

=================
npg_parameters--a4
  ------
  d3sr, npg
    +0.000 +0.000 baseline
    +0.246 +0.327 nlbias
    +0.029 +0.040 eucemu
    +0.185 +0.250 mag3sig
    -0.058 -0.079 tatt
    +0.093 +0.133 Xlens
    +0.093 +0.130 hyp
  ------
  d3sr-brs, npg
    +0.000 +0.000 baseline
    +0.136 +0.185 nlbias
    -0.088 -0.119 eucemu
    +0.146 +0.204 mag3sig
    -0.020 -0.027 tatt
  ------
  d3sr-pbrs, npg
    +0.000 +0.000 baseline
    +0.244 +0.330 nlbias
    +0.085 +0.115 eucemu
    +0.256 +0.348 mag3sig
    +0.097 +0.133 tatt
    +0.062 +0.087 Xlens
    +0.126 +0.172 hyp

==> figures/fidsimNLA.extparams_tableplot_all-data-only.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--w
  ------
  d3-pbrs, w
    +0.000 +0.000 baseline
    -0.012 -0.016 nlbias
    -0.046 -0.064 eucemu
    -0.042 -0.057 mag3sig
    -0.045 -0.061 tatt

=================
cosmological_parameters--w
  ------
  d3-pbrs, w0wa
    +0.000 +0.000 baseline
    -0.073 -0.104 nlbias
    +0.016 +0.023 eucemu
    +0.049 +0.068 mag3sig
    +0.084 +0.119 tatt

=================
cosmological_parameters--wa
  ------
  d3-pbrs, w0wa
    +0.000 +0.000 baseline
    +0.098 +0.143 nlbias
    -0.035 -0.048 eucemu
    -0.061 -0.083 mag3sig
    -0.133 -0.183 tatt

=================
cosmological_parameters--wp
  ------
  d3-pbrs, w0wa
    +0.000 +0.000 baseline
    -0.012 -0.017 nlbias
    -0.097 -0.132 eucemu
    +0.003 +0.004 mag3sig
    -0.030 -0.043 tatt

=================
cosmological_parameters--omega_k
  ------
  d3-pbrs, ok
    +0.000 +0.000 baseline
    +0.011 +0.015 nlbias
    +0.043 +0.060 eucemu
    +0.010 +0.014 mag3sig
    +0.004 +0.005 tatt

=================
cosmological_parameters--neff
  ------
  d3-pbrs, neff
    +0.000 +0.000 baseline
    +0.077 +0.107 nlbias
    +0.013 +0.019 eucemu
    +0.013 +0.018 mag3sig
    -0.075 -0.106 tatt

=================
cosmological_parameters--neff
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    +0.118 +0.084 nlbias
    +0.110 +0.088 eucemu
    -0.004 -0.003 mag3sig
    +0.078 +0.062 tatt
    -0.712 -1.710 Xlens
    -0.265 -0.256 hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    +0.213 +0.216 nlbias
    +0.019 +0.019 eucemu
    -0.007 -0.007 mag3sig
    +0.154 +0.182 tatt
    -0.535 -1.168 Xlens
    -0.097 -0.114 hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    +0.162 +0.196 nlbias
    -0.046 -0.055 eucemu
    -0.004 -0.005 mag3sig
    +0.032 +0.039 tatt
    -0.508 -1.038 Xlens
    -0.136 -0.199 hyp

=================
cosmological_parameters--meffsterile
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +0.000 baseline
    +0.134 +0.149 nlbias
    -0.236 -0.284 eucemu
    +0.000 +0.000 mag3sig
    +0.366 +0.400 tatt
    +0.572 +0.854 Xlens
    +0.392 +0.473 hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +0.000 baseline
    -0.361 -0.690 nlbias
    -0.106 -0.149 eucemu
    +0.002 +0.003 mag3sig
    -0.049 -0.066 tatt
    +0.158 +0.226 Xlens
    -0.049 -0.066 hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +0.000 baseline
    -0.331 -0.548 nlbias
    -0.063 -0.080 eucemu
    +0.014 +0.020 mag3sig
    -0.007 -0.009 tatt
    +0.350 +0.405 Xlens
    -0.130 -0.179 hyp

==> figures/realy3dat.S8_tableplot.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
S8
  ------
  DES 3x2pt
    +0.00000 +0.00000 l
    +0.00237 +0.00325 sr
    +0.10493 +0.12136 l-likeok
    +0.78678 +0.88421 l-likesigmu
    +0.19887 +0.21501 w
    +0.04623 +0.05432 w0wa
    +0.20309 +0.24270 ok
    +0.06925 +0.09913 neff
    -0.62471 -0.67941 neffmeff-nohf-likesigmu
    -0.63564 -0.71942 neffmeff-nohf-likesigmu-DNeffpri047
    -0.63515 -0.71854 neffmeff-nohf-likesigmu-mthpri10
    -0.00702 -0.01042 Xlens
    -0.15832 -0.21790 tatt
    -0.05204 -0.07854 hyp
    -0.51489 -0.81624 sr-hyp
    +0.46508 +0.63390 fixmnu
    +0.00237 +0.00325 Alens
    +0.52040 +0.72700 Alens-fixmnu
  ------
  DES 3x2pt+BAO+RSD+SN
    +0.00000 +0.00000 l
    -0.11468 -0.16282 sr
    +0.81728 +0.96232 l-likeok
    +0.97183 +1.17618 l-likesigmu
    -0.08653 -0.12102 w
    -0.17407 -0.24242 w0wa
    +0.20918 +0.23924 ok
    -0.13448 -0.18450 neff
    +0.38638 +0.47488 neffmeff-nohf-likesigmu
    +0.38696 +0.47553 neffmeff-nohf-likesigmu-DNeffpri047
    +0.38638 +0.47488 neffmeff-nohf-likesigmu-mthpri10
    -0.66598 -1.06266 sr-hyp
    +0.14392 +0.19834 fixmnu
    -0.11468 -0.16282 Alens
    +0.11580 +0.16447 Alens-fixmnu
  ------
  All data
    +0.00000 +0.00000 l
    -0.12241 -0.17143 sr
    +0.41988 +0.55246 l-likeok
    +0.52141 +0.67168 l-likesigmu
    -0.11440 -0.16266 w
    +0.09237 +0.11455 w0wa
    +0.34545 +0.44281 ok
    +0.01465 +0.01977 neff
    -0.36695 -0.47680 neffmeff-nohf-likesigmu
    +0.23625 +0.31002 neffmeff-nohf-likesigmu-DNeffpri047
    +0.07834 +0.10273 neffmeff-nohf-likesigmu-mthpri10
    -0.15335 -0.21221 tatt
    -0.94965 -1.48425 sr-hyp
    +0.28043 +0.38902 fixmnu
    -0.95007 -1.29728 Alens
    -0.47633 -0.73930 Alens-fixmnu
  ------
  Planck
    +0.00000 +0.00000 l
    +0.00000 +0.00000 sr
    +0.00000 +0.00000 l-likeok
    +0.00000 +0.00000 l-likesigmu
    -1.37047 -1.50279 w
    -0.76648 -0.85380 w0wa
    +3.06863 +3.00523 ok
    -0.00981 -0.01381 neff
    -1.03715 -1.31263 neffmeff-nohf-likesigmu
    -1.03715 -1.31263 neffmeff-nohf-likesigmu-DNeffpri047
    -1.03715 -1.31263 neffmeff-nohf-likesigmu-mthpri10
    +0.00000 +0.00000 Xlens
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp
    +0.00000 +0.00000 sr-hyp
    +0.25479 +0.36540 fixmnu
    -1.67828 -2.02584 Alens
    -0.93143 -1.24137 Alens-fixmnu
  ------
  Planck+BAO+SN
    +0.00000 +0.00000 l
    +0.00000 +0.00000 sr
    +0.00000 +0.00000 l-likeok
    +0.00000 +0.00000 l-likesigmu
    +0.13350 +0.17443 w
    +0.31845 +0.39075 w0wa
    -0.05006 -0.06852 ok
    -0.05939 -0.07934 neff
    -0.98929 -1.25963 neffmeff-nohf-likesigmu
    -0.98929 -1.25963 neffmeff-nohf-likesigmu-DNeffpri047
    -0.98929 -1.25963 neffmeff-nohf-likesigmu-mthpri10
    +0.00000 +0.00000 Xlens
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp
    +0.00000 +0.00000 sr-hyp
    +0.29940 +0.44701 fixmnu
    -1.26161 -1.58598 Alens
    -0.58774 -0.82516 Alens-fixmnu

==> figures/realy3dat.S8_tableplot.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
S8
  ------
  DES 3x2pt
    0.78301   0.76421 0.80032 0.03611   0.01731 0.01880   l
    0.78854   0.76680 0.81612 0.04932   0.02758 0.02173   w
    0.78426   0.76346 0.80884 0.04538   0.02458 0.02080   w0wa
    0.79299   0.74703 0.83253 0.08551   0.03955 0.04596   ok
    0.78466   0.76845 0.80116 0.03271   0.01650 0.01621   neff
    0.75650   0.71963 0.79374 0.07411   0.03724 0.03686   neffmeff-nohf-likesigmu-DNeffpri047
    0.75651   0.71963 0.79376 0.07413   0.03725 0.03689   neffmeff-nohf-likesigmu-mthpri10
    0.60614   0.44213 0.69898 0.25685   0.09284 0.16402   sigmu
    0.78307   0.76514 0.80089 0.03575   0.01782 0.01794   sr
    0.81738   0.77728 0.85669 0.07941   0.03931 0.04010   l-likesigmu
    0.78790   0.74471 0.82428 0.07957   0.03639 0.04319   l-likeok
    0.77883   0.76027 0.79740 0.03713   0.01857 0.01856   tatt
    0.78169   0.76556 0.79891 0.03335   0.01722 0.01613   hyp
    0.77053   0.75513 0.78584 0.03071   0.01531 0.01541   sr-hyp
    0.79475   0.77639 0.81332 0.03693   0.01858 0.01835   fixmnu
    0.78284   0.76585 0.79942 0.03357   0.01658 0.01699   Xlens
    0.78307   0.76514 0.80089 0.03575   0.01782 0.01794   Alens
    0.79541   0.77904 0.81276 0.03372   0.01735 0.01637   Alens-fixmnu
  ------
  DES 3x2pt+BAO+RSD+SN
    0.80963   0.79609 0.82337 0.02728   0.01373 0.01355   l
    0.80786   0.79350 0.82326 0.02977   0.01540 0.01436   w
    0.80595   0.79197 0.82219 0.03022   0.01623 0.01399   w0wa
    0.81564   0.79040 0.84026 0.04985   0.02461 0.02524   ok
    0.80705   0.79298 0.82069 0.02771   0.01364 0.01407   neff
    0.81830   0.80061 0.83628 0.03568   0.01798 0.01770   neffmeff-nohf-likesigmu-DNeffpri047
    0.81829   0.80059 0.83627 0.03568   0.01798 0.01770   neffmeff-nohf-likesigmu-mthpri10
    0.85879   0.81546 0.89955 0.08409   0.04076 0.04333   sigmu
    0.80734   0.79389 0.82205 0.02816   0.01471 0.01345   sr
    0.83307   0.81325 0.85258 0.03933   0.01951 0.01982   l-likesigmu
    0.82899   0.80970 0.84965 0.03996   0.02067 0.01929   l-likeok
    nan  tatt
    nan  hyp
    0.79751   0.78714 0.80967 0.02252   0.01215 0.01037   sr-hyp
    0.81237   0.79927 0.82666 0.02739   0.01429 0.01309   fixmnu
    nan  Xlens
    0.80734   0.79389 0.82205 0.02816   0.01471 0.01345   Alens
    0.81181   0.79895 0.82532 0.02637   0.01351 0.01286   Alens-fixmnu
  ------
  All data
    0.81202   0.80326 0.82066 0.01740   0.00863 0.00877   l
    0.81053   0.80165 0.82022 0.01857   0.00969 0.00888   w
    0.81321   0.80375 0.82420 0.02046   0.01100 0.00946   w0wa
    0.81668   0.80633 0.82689 0.02056   0.01021 0.01035   ok
    0.81221   0.80281 0.82142 0.01861   0.00920 0.00940   neff
    0.81511   0.80533 0.82547 0.02014   0.01036 0.00978   neffmeff-nohf-likesigmu-DNeffpri047
    0.81306   0.80301 0.82303 0.02002   0.00997 0.01005   neffmeff-nohf-likesigmu-mthpri10
    0.82140   0.79891 0.84491 0.04600   0.02351 0.02248   sigmu
    0.81046   0.80156 0.81980 0.01824   0.00935 0.00890   sr
    0.81881   0.80908 0.82914 0.02007   0.01034 0.00973   l-likesigmu
    0.81752   0.80768 0.82741 0.01973   0.00989 0.00984   l-likeok
    0.81005   0.80125 0.81951 0.01826   0.00947 0.00880   tatt
    nan  hyp
    0.80124   0.79414 0.80846 0.01432   0.00721 0.00710   sr-hyp
    0.81546   0.80675 0.82417 0.01742   0.00871 0.00872   fixmnu
    nan  Xlens
    0.79888   0.78961 0.80958 0.01997   0.01070 0.00927   Alens
    0.80663   0.79941 0.81380 0.01439   0.00717 0.00721   Alens-fixmnu
  ------
  {\it Planck}
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   l
    0.78985   0.76217 0.81076 0.04859   0.02090 0.02769   w
    0.80295   0.77457 0.82867 0.05410   0.02572 0.02838   w0wa
    0.90941   0.88847 0.94086 0.05239   0.03146 0.02093   ok
    0.82615   0.80957 0.84360 0.03403   0.01746 0.01657   neff
    0.82615   0.80957 0.84360 0.03403   0.01746 0.01657   neffmeff-nohf-likesigmu-DNeffpri047
    0.82615   0.80957 0.84360 0.03403   0.01746 0.01657   neffmeff-nohf-likesigmu-mthpri10
    0.77419   0.68690 0.83908 0.15219   0.06489 0.08730   sigmu
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   sr
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   l-likesigmu
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   l-likeok
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   tatt
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   hyp
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   sr-hyp
    0.83232   0.81652 0.84865 0.03213   0.01632 0.01581   fixmnu
    0.82638   0.80985 0.84352 0.03368   0.01714 0.01654   Xlens
    0.77979   0.75626 0.80209 0.04583   0.02230 0.02353   Alens
    0.80336   0.78484 0.82173 0.03690   0.01838 0.01852   Alens-fixmnu
  ------
  {\it Planck}+BAO+SN
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   l
    0.82063   0.80717 0.83537 0.02820   0.01474 0.01346   w
    0.82446   0.80939 0.84132 0.03193   0.01686 0.01507   w0wa
    0.81718   0.80446 0.83142 0.02697   0.01424 0.01273   ok
    0.81701   0.80321 0.83121 0.02799   0.01420 0.01379   neff
    0.81701   0.80321 0.83121 0.02799   0.01420 0.01379   neffmeff-nohf-likesigmu-DNeffpri047
    0.81701   0.80321 0.83121 0.02799   0.01420 0.01379   neffmeff-nohf-likesigmu-mthpri10
    nan  sigmu
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   sr
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   l-likesigmu
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   l-likeok
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   tatt
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   hyp
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   sr-hyp
    0.82336   0.81165 0.83490 0.02326   0.01154 0.01172   fixmnu
    0.81813   0.80562 0.83110 0.02548   0.01297 0.01251   Xlens
    0.78598   0.76824 0.80818 0.03994   0.02220 0.01774   Alens
    0.80715   0.79466 0.82102 0.02636   0.01387 0.01249   Alens-fixmnu

==> figures/realy3dat.blinded_extparams_tableplot.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--w
  ------
  d3, w
    +0.000 +nan baseline
    +0.051 +nan tatt
    +0.086 +nan Xlens
    -0.017 +nan hyp
  ------
  d3-brs, w
    +0.000 +nan baseline
    -0.015 +nan tatt
  ------
  d3-pbrs, w
    +0.000 +nan baseline
    -0.017 +nan tatt

=================
cosmological_parameters--w
  ------
  d3, w0wa
    +0.000 +nan baseline
    -0.065 +nan tatt
    -0.003 +nan Xlens
    -0.038 +nan hyp
  ------
  d3-brs, w0wa
    +0.000 +nan baseline
  ------
  d3-pbrs, w0wa
    +0.000 +nan baseline
    -0.027 +nan tatt

=================
cosmological_parameters--wa
  ------
  d3, w0wa
    +0.000 +nan baseline
    +0.012 +nan tatt
    -0.147 +nan Xlens
    +0.092 +nan hyp
  ------
  d3-brs, w0wa
    +0.000 +nan baseline
  ------
  d3-pbrs, w0wa
    +0.000 +nan baseline
    +0.028 +nan tatt

=================
cosmological_parameters--wp
  ------
  d3, w0wa
    +0.000 +nan baseline
    -0.055 +nan tatt
    -0.077 +nan Xlens
    -0.166 +nan hyp
  ------
  d3-brs, w0wa
    +0.000 +nan baseline
  ------
  d3-pbrs, w0wa
    +0.000 +nan baseline
    +0.034 +nan tatt

=================
cosmological_parameters--omega_k
  ------
  d3, ok
    +0.000 +nan baseline
    +0.112 +nan tatt
    -0.034 +nan Xlens
    -0.074 +nan hyp
  ------
  d3-brs, ok
    +0.000 +nan baseline
  ------
  d3-pbrs, ok
    +0.000 +nan baseline
    -0.097 +nan tatt

=================
cosmological_parameters--neff
  ------
  d3, neff
    +0.000 +nan baseline
    -0.164 +nan tatt
    +0.069 +nan Xlens
    +0.040 +nan hyp
  ------
  d3-brs, neff
    +0.000 +nan baseline
  ------
  d3-pbrs, neff
    +0.000 +nan baseline
    -0.105 +nan tatt

=================
cosmological_parameters--neff
  ------
  d3, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
    +0.158 +nan tatt
    +0.174 +nan Xlens
    -0.017 +nan hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
    +0.185 +nan tatt
    +0.001 +nan Xlens
    +0.908 +nan hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
    +0.153 +nan tatt
    +0.169 +nan Xlens
    -0.025 +nan hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
    -0.199 +nan tatt
    -0.028 +nan Xlens
    +0.255 +nan hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
    +0.153 +nan tatt
    +0.169 +nan Xlens
    -0.025 +nan hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
    -0.403 +nan tatt
    -0.121 +nan Xlens
    +0.147 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.000 +nan baseline
    -0.097 +nan tatt
    +0.023 +nan Xlens
    -0.059 +nan hyp

=================
cosmological_parameters--meffsterile
  ------
  d3, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
    +0.088 +nan tatt
    +0.329 +nan Xlens
    -0.013 +nan hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
    -0.084 +nan tatt
    -0.405 +nan Xlens
    -18.369 +nan hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
    +0.084 +nan tatt
    +0.323 +nan Xlens
    -0.016 +nan hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
    -0.066 +nan tatt
    -0.213 +nan Xlens
    -0.385 +nan hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
    +0.084 +nan tatt
    +0.323 +nan Xlens
    -0.016 +nan hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
    -0.083 +nan tatt
    -0.605 +nan Xlens
    -0.520 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.000 +nan baseline
    +0.114 +nan tatt
    -0.070 +nan Xlens
    +0.046 +nan hyp

=================
modified_gravity--sigma0

=================
modified_gravity--mu0

=================
npg_parameters--a2
  ------
  d3sr, npg
    +0.000 +nan baseline
    +0.093 +nan tatt
    +0.121 +nan Xlens
    +0.723 +nan hyp
  ------
  d3sr-brs, npg
    +0.000 +nan baseline
    +0.019 +nan Xlens
    +0.395 +nan hyp
  ------
  d3sr-pbrs, npg
    +0.000 +nan baseline
    +0.245 +nan tatt
    +0.087 +nan Xlens
    +1.728 +nan hyp

=================
npg_parameters--a3
  ------
  d3sr, npg
    +0.000 +nan baseline
    +0.082 +nan tatt
    +0.349 +nan Xlens
    +0.842 +nan hyp
  ------
  d3sr-brs, npg
    +0.000 +nan baseline
    -0.066 +nan Xlens
    +0.267 +nan hyp
  ------
  d3sr-pbrs, npg
    +0.000 +nan baseline
    +0.347 +nan tatt
    +0.079 +nan Xlens
    +1.356 +nan hyp

=================
npg_parameters--a4
  ------
  d3sr, npg
    +0.000 +nan baseline
    +0.049 +nan tatt
    +0.192 +nan Xlens
    -0.141 +nan hyp
  ------
  d3sr-brs, npg
    +0.000 +nan baseline
    -0.063 +nan Xlens
    +0.178 +nan hyp
  ------
  d3sr-pbrs, npg
    +0.000 +nan baseline
    +0.099 +nan tatt
    +0.028 +nan Xlens
    +1.415 +nan hyp

==> figures/realy3dat.blinded_extparams_tableplot_all-data-only.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--w
  ------
  d3-pbrs, w
    +0.000 +nan baseline
    -0.017 +nan tatt

=================
cosmological_parameters--w
  ------
  d3-pbrs, w0wa
    +0.000 +nan baseline
    -0.027 +nan tatt

=================
cosmological_parameters--wa
  ------
  d3-pbrs, w0wa
    +0.000 +nan baseline
    +0.028 +nan tatt

=================
cosmological_parameters--wp
  ------
  d3-pbrs, w0wa
    +0.000 +nan baseline
    +0.034 +nan tatt

=================
cosmological_parameters--omega_k
  ------
  d3-pbrs, ok
    +0.000 +nan baseline
    -0.097 +nan tatt

=================
cosmological_parameters--neff
  ------
  d3-pbrs, neff
    +0.000 +nan baseline
    -0.105 +nan tatt

=================
cosmological_parameters--neff
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
    +0.185 +nan tatt
    +0.001 +nan Xlens
    +0.908 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
    -0.199 +nan tatt
    -0.028 +nan Xlens
    +0.255 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
    -0.403 +nan tatt
    -0.121 +nan Xlens
    +0.147 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.000 +nan baseline
    -0.097 +nan tatt
    +0.023 +nan Xlens
    -0.059 +nan hyp

=================
cosmological_parameters--meffsterile
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.000 +nan baseline
    -0.084 +nan tatt
    -0.405 +nan Xlens
    -18.369 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.000 +nan baseline
    -0.066 +nan tatt
    -0.213 +nan Xlens
    -0.385 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.000 +nan baseline
    -0.083 +nan tatt
    -0.605 +nan Xlens
    -0.520 +nan hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.000 +nan baseline
    +0.114 +nan tatt
    -0.070 +nan Xlens
    +0.046 +nan hyp

==> figures/realy3dat.extparams-npg_tableplot.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
npg_parameters--a1sqrtxsig8
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    -0.11344 -0.13758 tatt
    -0.41956 -0.65714 Xlens
    -0.24433 -0.37892 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.09407 -0.14251 Xlens
    -0.72953 -1.07379 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    -0.26135 -0.38158 tatt
    -0.39443 -0.70428 Xlens
    -2.72419 -5.13945 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a2sqrtxsig8
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    -0.00010 -0.00014 tatt
    -0.15654 -0.22913 Xlens
    +0.47209 +0.69751 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.03681 -0.05266 Xlens
    +0.00297 +0.00408 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.17026 +0.23778 tatt
    -0.05452 -0.09093 Xlens
    +0.52394 +0.98250 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a3sqrtxsig8
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    -0.02269 -0.03416 tatt
    +0.08187 +0.11899 Xlens
    +0.64794 +0.87690 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.12631 -0.15398 Xlens
    -0.09875 -0.13558 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.25745 +0.36181 tatt
    -0.05777 -0.09163 Xlens
    +0.17150 +0.31472 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a4sqrtxsig8
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    -0.00615 -0.00852 tatt
    +0.01944 +0.02995 Xlens
    -0.25554 -0.34719 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.11939 -0.16345 Xlens
    -0.23392 -0.31739 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    -0.00314 -0.00473 tatt
    -0.11084 -0.17375 Xlens
    +0.28455 +0.42653 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a_cmbsqrtxsig8
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    -0.12745 -0.17744 tatt
    +0.17800 +0.27756 Xlens
    +0.60091 +1.10394 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

==> figures/realy3dat.extparams-npg_tableplot.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
npg_parameters--a1sqrtxsig8
  ------
  d3sr, npg
    0.74587   0.69917 0.79165 0.09248   0.04578 0.04670   baseline
    0.73818   0.67738 0.78730 0.10992   0.04911 0.06080   tatt
    0.72073   0.68190 0.75828 0.07639   0.03755 0.03884   Xlens
    0.73028   0.69075 0.77377 0.08303   0.04349 0.03954   hyp
  ------
  d3sr-brs, npg
    0.80863   0.78389 0.83501 0.05112   0.02639 0.02473   baseline
    nan  tatt
    0.80531   0.78429 0.83039 0.04609   0.02507 0.02102   Xlens
    0.78333   0.76085 0.80763 0.04678   0.02430 0.02248   hyp
  ------
  d3sr-pbrs, npg
    0.77618   0.75879 0.79644 0.03765   0.02026 0.01739   baseline
    0.76968   0.75355 0.78750 0.03395   0.01782 0.01613   tatt
    0.76764   0.75613 0.78056 0.02443   0.01293 0.01150   Xlens
    0.71526   0.70598 0.72932 0.02334   0.01406 0.00928   hyp
  ------
  pbrs, npg
    0.83377   0.77139 0.92351 0.15212   0.08974 0.06238   baseline
    0.83377   0.77139 0.92351 0.15212   0.08974 0.06238   tatt
    nan  Xlens
    0.83377   0.77139 0.92351 0.15212   0.08974 0.06238   hyp

=================
npg_parameters--a2sqrtxsig8
  ------
  d3sr, npg
    0.74196   0.67117 0.80248 0.13131   0.06052 0.07080   baseline
    0.74195   0.66807 0.81003 0.14196   0.06808 0.07388   tatt
    0.72767   0.66156 0.78530 0.12374   0.05763 0.06611   Xlens
    0.78204   0.72250 0.83988 0.11738   0.05784 0.05954   hyp
  ------
  d3sr-brs, npg
    0.78043   0.74006 0.81673 0.07667   0.03630 0.04037   baseline
    nan  tatt
    0.77843   0.74026 0.81475 0.07449   0.03631 0.03817   Xlens
    0.78059   0.73951 0.81731 0.07780   0.03671 0.04108   hyp
  ------
  d3sr-pbrs, npg
    0.78563   0.74598 0.82381 0.07783   0.03818 0.03965   baseline
    0.79463   0.75808 0.83396 0.07588   0.03933 0.03655   tatt
    0.78285   0.75400 0.81483 0.06083   0.03198 0.02885   Xlens
    0.80863   0.78698 0.82972 0.04273   0.02109 0.02164   hyp
  ------
  pbrs, npg
    0.78728   0.72917 0.84234 0.11317   0.05505 0.05811   baseline
    0.78728   0.72917 0.84234 0.11317   0.05505 0.05811   tatt
    nan  Xlens
    0.78728   0.72917 0.84234 0.11317   0.05505 0.05811   hyp

=================
npg_parameters--a3sqrtxsig8
  ------
  d3sr, npg
    0.69686   0.62199 0.75854 0.13654   0.06168 0.07487   baseline
    0.69437   0.62631 0.77462 0.14831   0.08025 0.06806   tatt
    0.70420   0.63914 0.76160 0.12246   0.05740 0.06507   Xlens
    0.75174   0.69369 0.81888 0.12519   0.06714 0.05806   hyp
  ------
  d3sr-brs, npg
    0.77879   0.73659 0.82576 0.08917   0.04697 0.04220   baseline
    nan  tatt
    0.77094   0.71457 0.81654 0.10197   0.04559 0.05637   Xlens
    0.77313   0.72950 0.81187 0.08237   0.03874 0.04364   hyp
  ------
  d3sr-pbrs, npg
    0.76465   0.72092 0.80834 0.08743   0.04370 0.04373   baseline
    0.77959   0.74140 0.82441 0.08300   0.04482 0.03818   tatt
    0.76150   0.72567 0.79400 0.06833   0.03251 0.03582   Xlens
    0.77345   0.74657 0.80432 0.05775   0.03087 0.02688   hyp
  ------
  pbrs, npg
    0.79705   0.72294 0.86848 0.14554   0.07143 0.07411   baseline
    0.79705   0.72294 0.86848 0.14554   0.07143 0.07411   tatt
    nan  Xlens
    0.79705   0.72294 0.86848 0.14554   0.07143 0.07411   hyp

=================
npg_parameters--a4sqrtxsig8
  ------
  d3sr, npg
    0.69585   0.60867 0.79098 0.18231   0.09513 0.08718   baseline
    0.69508   0.61324 0.78567 0.17243   0.09059 0.08183   tatt
    0.69857   0.59610 0.78635 0.19024   0.08778 0.10246   Xlens
    0.66743   0.57472 0.73649 0.16177   0.06906 0.09271   hyp
  ------
  d3sr-brs, npg
    0.86543   0.82107 0.91318 0.09211   0.04775 0.04436   baseline
    nan  tatt
    0.85759   0.80913 0.90596 0.09683   0.04836 0.04847   Xlens
    0.85212   0.80632 0.88776 0.08144   0.03564 0.04580   hyp
  ------
  d3sr-pbrs, npg
    0.86185   0.81377 0.90666 0.09289   0.04480 0.04808   baseline
    0.86164   0.81772 0.90764 0.08992   0.04600 0.04392   tatt
    0.85518   0.81522 0.89136 0.07614   0.03618 0.03996   Xlens
    0.87877   0.83969 0.91924 0.07955   0.04047 0.03908   hyp
  ------
  pbrs, npg
    0.90469   0.86023 0.95781 0.09759   0.05313 0.04446   baseline
    0.90469   0.86023 0.95781 0.09759   0.05313 0.04446   tatt
    nan  Xlens
    0.90469   0.86023 0.95781 0.09759   0.05313 0.04446   hyp

=================
npg_parameters--a_cmbsqrtxsig8
  ------
  d3sr, npg
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3sr-brs, npg
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3sr-pbrs, npg
    0.79179   0.78174 0.80675 0.02501   0.01496 0.01005   baseline
    0.78943   0.77921 0.80498 0.02577   0.01555 0.01021   tatt
    0.79488   0.78600 0.80759 0.02159   0.01270 0.00889   Xlens
    0.80182   0.79442 0.81195 0.01753   0.01014 0.00740   hyp
  ------
  pbrs, npg
    0.77534   0.76033 0.80024 0.03991   0.02490 0.01501   baseline
    0.77534   0.76033 0.80024 0.03991   0.02490 0.01501   tatt
    nan  Xlens
    0.77534   0.76033 0.80024 0.03991   0.02490 0.01501   hyp

==> figures/realy3dat.extparams-npgonly_tableplot.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--sigma_8
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    -0.11338 -0.13750 tatt
    -0.41956 -0.65733 Xlens
    -0.24443 -0.37909 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.09407 -0.14251 Xlens
    -0.72953 -1.07379 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    -0.26135 -0.38158 tatt
    -0.39443 -0.70428 Xlens
    -2.72419 -5.13945 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a2
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    +0.09325 +0.12864 tatt
    +0.12110 +0.16651 Xlens
    +0.72323 +0.93603 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    +0.01934 +0.02593 Xlens
    +0.39523 +0.53427 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.24468 +0.33647 tatt
    +0.08692 +0.13438 Xlens
    +1.72773 +2.65046 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a3
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    +0.08154 +0.10326 tatt
    +0.34861 +0.48701 Xlens
    +0.84201 +1.14042 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.06596 -0.08360 Xlens
    +0.26669 +0.39774 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.34743 +0.47529 tatt
    +0.07927 +0.12306 Xlens
    +1.35555 +2.14385 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a4
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    +0.04877 +0.06393 tatt
    +0.19190 +0.27619 Xlens
    -0.14083 -0.19798 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.06297 -0.08608 Xlens
    +0.17774 +0.26227 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.09915 +0.14227 tatt
    +0.02848 +0.04383 Xlens
    +1.41522 +2.02476 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a_cmb
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.15673 +0.22071 tatt
    +0.51905 +0.88502 Xlens
    +3.67757 +6.21756 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

==> figures/realy3dat.extparams-npgonly_tableplot.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
cosmological_parameters--sigma_8
  ------
  d3sr, npg
    0.74587   0.69917 0.79166 0.09249   0.04579 0.04671   baseline
    0.73819   0.67738 0.78729 0.10992   0.04911 0.06081   tatt
    0.72073   0.68190 0.75828 0.07639   0.03756 0.03883   Xlens
    0.73028   0.69077 0.77375 0.08299   0.04348 0.03951   hyp
  ------
  d3sr-brs, npg
    0.80863   0.78389 0.83501 0.05112   0.02639 0.02473   baseline
    nan  tatt
    0.80531   0.78429 0.83039 0.04609   0.02507 0.02102   Xlens
    0.78333   0.76085 0.80763 0.04678   0.02430 0.02248   hyp
  ------
  d3sr-pbrs, npg
    0.77618   0.75879 0.79644 0.03765   0.02026 0.01739   baseline
    0.76968   0.75355 0.78750 0.03395   0.01782 0.01613   tatt
    0.76764   0.75613 0.78056 0.02443   0.01293 0.01150   Xlens
    0.71526   0.70598 0.72932 0.02334   0.01406 0.00928   hyp
  ------
  pbrs, npg
    0.83378   0.77148 0.92362 0.15214   0.08985 0.06229   baseline
    0.83378   0.77148 0.92362 0.15214   0.08985 0.06229   tatt
    nan  Xlens
    0.83378   0.77148 0.92362 0.15214   0.08985 0.06229   hyp

=================
npg_parameters--a2
  ------
  d3sr, npg
    1.00126   0.79612 1.13877 0.34265   0.13751 0.20514   baseline
    1.02344   0.82936 1.18169 0.35233   0.15825 0.19408   tatt
    1.03017   0.83503 1.19538 0.36035   0.16521 0.19514   Xlens
    1.15617   0.99195 1.31126 0.31931   0.15509 0.16422   hyp
  ------
  d3sr-brs, npg
    0.93734   0.81258 1.02057 0.20799   0.08323 0.12476   baseline
    nan  tatt
    0.94025   0.81507 1.03043 0.21536   0.09018 0.12518   Xlens
    0.99913   0.86678 1.08935 0.22257   0.09022 0.13235   hyp
  ------
  d3sr-pbrs, npg
    1.03079   0.89418 1.14027 0.24609   0.10948 0.13661   baseline
    1.07116   0.94772 1.19399 0.24627   0.12283 0.12344   tatt
    1.04335   0.94904 1.13692 0.18788   0.09357 0.09431   Xlens
    1.28056   1.18615 1.35120 0.16505   0.07064 0.09441   hyp
  ------
  pbrs, npg
    0.91867   0.68501 1.05577 0.37076   0.13710 0.23366   baseline
    0.91867   0.68501 1.05577 0.37076   0.13710 0.23366   tatt
    nan  Xlens
    0.91867   0.68501 1.05577 0.37076   0.13710 0.23366   hyp

=================
npg_parameters--a3
  ------
  d3sr, npg
    0.88447   0.69652 1.02714 0.33062   0.14267 0.18794   baseline
    0.90568   0.68817 1.08613 0.39796   0.18045 0.21751   tatt
    0.96616   0.78026 1.10731 0.32705   0.14115 0.18590   Xlens
    1.06836   0.90300 1.22150 0.31850   0.15314 0.16536   hyp
  ------
  d3sr-brs, npg
    0.93419   0.80647 1.04745 0.24098   0.11326 0.12771   baseline
    nan  tatt
    0.92321   0.77181 1.02991 0.25810   0.10670 0.15140   Xlens
    0.97914   0.85431 1.07852 0.22421   0.09938 0.12483   hyp
  ------
  d3sr-pbrs, npg
    0.97563   0.85038 1.08302 0.23264   0.10739 0.12524   baseline
    1.03137   0.91217 1.14809 0.23592   0.11672 0.11920   tatt
    0.98760   0.88136 1.07547 0.19411   0.08787 0.10624   Xlens
    1.17194   1.07478 1.25430 0.17952   0.08236 0.09716   hyp
  ------
  pbrs, npg
    0.95156   0.64743 1.11805 0.47062   0.16649 0.30413   baseline
    0.95156   0.64743 1.11805 0.47062   0.16649 0.30413   tatt
    nan  Xlens
    0.95156   0.64743 1.11805 0.47062   0.16649 0.30413   hyp

=================
npg_parameters--a4
  ------
  d3sr, npg
    0.89282   0.63385 1.08816 0.45431   0.19534 0.25898   baseline
    0.90728   0.68427 1.09812 0.41385   0.19084 0.22301   tatt
    0.96113   0.66355 1.14652 0.48297   0.18539 0.29759   Xlens
    0.85194   0.61123 0.98311 0.37189   0.13117 0.24071   hyp
  ------
  d3sr-brs, npg
    1.15403   1.00209 1.29028 0.28819   0.13625 0.15194   baseline
    nan  tatt
    1.14160   0.98244 1.26759 0.28515   0.12599 0.15916   Xlens
    1.19184   1.02848 1.30088 0.27240   0.10904 0.16336   hyp
  ------
  d3sr-pbrs, npg
    1.23980   1.07889 1.36755 0.28866   0.12775 0.16091   baseline
    1.25945   1.10793 1.38698 0.27905   0.12753 0.15152   tatt
    1.24496   1.11644 1.34713 0.23069   0.10217 0.12852   Xlens
    1.51296   1.36827 1.63676 0.26849   0.12380 0.14469   hyp
  ------
  pbrs, npg
    1.22072   0.88676 1.39201 0.50525   0.17129 0.33396   baseline
    1.22072   0.88676 1.39201 0.50525   0.17129 0.33396   tatt
    nan  Xlens
    1.22072   0.88676 1.39201 0.50525   0.17129 0.33396   hyp

=================
npg_parameters--a_cmb
  ------
  d3sr, npg
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3sr-brs, npg
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3sr-pbrs, npg
    1.04330   0.98391 1.08740 0.10348   0.04410 0.05938   baseline
    1.05442   0.99884 1.09763 0.09879   0.04321 0.05558   tatt
    1.07333   1.03588 1.10379 0.06791   0.03046 0.03745   Xlens
    1.25736   1.21937 1.28536 0.06599   0.02800 0.03799   hyp
  ------
  pbrs, npg
    0.89468   0.67787 0.99448 0.31660   0.09979 0.21681   baseline
    0.89468   0.67787 0.99448 0.31660   0.09979 0.21681   tatt
    nan  Xlens
    0.89468   0.67787 0.99448 0.31660   0.09979 0.21681   hyp

==> figures/realy3dat.extparams_tableplot.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--w
  ------
  d3, w
    +0.00000 +0.00000 baseline
    +0.05147 +0.07645 tatt
    +0.08606 +0.13337 Xlens
    -0.01711 -0.02321 hyp
  ------
  d3-brs, w
    +0.00000 +0.00000 baseline
    -0.01478 -0.01998 tatt
  ------
  d3-pbrs, w
    +0.00000 +0.00000 baseline
    -0.01670 -0.02316 tatt
  ------
  pbrs, w
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--w
  ------
  d3, w0wa
    +0.00000 +0.00000 baseline
    -0.06514 -0.09908 tatt
    -0.00323 -0.00461 Xlens
    -0.03801 -0.05261 hyp
  ------
  d3-brs, w0wa
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, w0wa
    +0.00000 +0.00000 baseline
    -0.02715 -0.03896 tatt
  ------
  pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--wa
  ------
  d3, w0wa
    +0.00000 +0.00000 baseline
    +0.01177 +0.01788 tatt
    -0.14714 -0.21404 Xlens
    +0.09163 +0.14444 hyp
  ------
  d3-brs, w0wa
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.02837 +0.03934 tatt
  ------
  pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--wp
  ------
  d3, w0wa
    +0.00000 +0.00000 baseline
    -0.05485 -0.07256 tatt
    -0.07662 -0.10816 Xlens
    -0.16601 -0.21904 hyp
  ------
  d3-brs, w0wa
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.03429 +0.04777 tatt
  ------
  pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--omega_k
  ------
  d3, ok
    +0.00000 +0.00000 baseline
    +0.11243 +0.17698 tatt
    -0.03397 -0.05350 Xlens
    -0.07410 -0.12714 hyp
  ------
  d3-brs, ok
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, ok
    +0.00000 +0.00000 baseline
    -0.09659 -0.13375 tatt
  ------
  pbrs, ok
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--neff
  ------
  d3, neff
    +0.00000 +0.00000 baseline
    -0.16377 -0.24954 tatt
    +0.06921 +0.10396 Xlens
    +0.03953 +0.05755 hyp
  ------
  d3-brs, neff
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neff
    +0.00000 +0.00000 baseline
    -0.10472 -0.15012 tatt
  ------
  pbrs, neff
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--neff
  ------
  d3, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.15786 +0.25695 tatt
    +0.17376 +0.32253 Xlens
    -0.01652 -0.02348 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.18539 +0.13329 tatt
    +0.00100 +0.00078 Xlens
    +0.90795 +1.06129 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.15312 +0.24431 tatt
    +0.16940 +0.30886 Xlens
    -0.02484 -0.03560 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    -0.19872 -0.23207 tatt
    -0.02834 -0.05309 Xlens
    +0.25459 +0.36973 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    +0.00000 +0.00000 baseline
    +0.02110 +0.02605 tatt
    -0.22935 -0.26724 Xlens
    -0.14460 -0.16941 hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.15289 +0.24364 tatt
    +0.16919 +0.30813 Xlens
    -0.02476 -0.03549 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    -0.40252 -0.32059 tatt
    -0.12146 -0.20147 Xlens
    +0.14662 +0.18505 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.00000 +0.00000 baseline
    -0.09490 -0.14095 tatt
    +0.02123 +0.03122 Xlens
    -0.05801 -0.08877 hyp

=================
cosmological_parameters--meffsterile
  ------
  d3, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.08765 +0.14054 tatt
    +0.32921 +0.46218 Xlens
    -0.01316 -0.02107 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    -0.08375 -0.09284 tatt
    -0.40540 -0.61260 Xlens
    -18.36894 -51.88083 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.08423 +0.13583 tatt
    +0.32341 +0.45744 Xlens
    -0.01599 -0.02546 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    -0.06620 -0.08049 tatt
    -0.21298 -0.27776 Xlens
    -0.38490 -0.82092 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    +0.00000 +0.00000 baseline
    -0.18778 -0.31547 tatt
    +0.40712 +0.50658 Xlens
    -0.00617 -0.00811 hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.08400 +0.13539 tatt
    +0.32329 +0.45700 Xlens
    -0.01595 -0.02539 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    -0.08264 -0.08659 tatt
    -0.60499 -1.86853 Xlens
    -0.52006 -1.36706 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.00000 +0.00000 baseline
    +0.11394 +0.14615 tatt
    -0.07011 -0.09150 Xlens
    +0.04635 +0.05405 hyp

=================
modified_gravity--sigma0
  ------
  d3, sigmu
    +0.00000 +0.00000 baseline
    +0.17876 +0.27393 Xlens
    +0.12501 +0.19194 hyp
  ------
  d3-brs, sigmu
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, sigmu
    +0.00000 +0.00000 baseline
    +0.07381 +0.10545 Xlens
    -0.26793 -0.40968 hyp
  ------
  pbrs, sigmu
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
modified_gravity--mu0
  ------
  d3, sigmu
    +0.00000 +0.00000 baseline
    -0.11793 -0.21262 Xlens
    -0.20811 -0.36811 hyp
  ------
  d3-brs, sigmu
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, sigmu
    +0.00000 +0.00000 baseline
    -0.06739 -0.09431 Xlens
    -0.11780 -0.17036 hyp
  ------
  pbrs, sigmu
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
npg_parameters--a2
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    +0.09325 +0.12864 tatt
    +0.12110 +0.16651 Xlens
    +0.72323 +0.93603 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    +0.01934 +0.02593 Xlens
    +0.39523 +0.53427 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.24468 +0.33647 tatt
    +0.08692 +0.13438 Xlens
    +1.72773 +2.65046 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a3
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    +0.08154 +0.10326 tatt
    +0.34861 +0.48701 Xlens
    +0.84201 +1.14042 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.06596 -0.08360 Xlens
    +0.26669 +0.39774 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.34743 +0.47529 tatt
    +0.07927 +0.12306 Xlens
    +1.35555 +2.14385 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

=================
npg_parameters--a4
  ------
  d3sr, npg
    +0.00000 +0.00000 baseline
    +0.04877 +0.06393 tatt
    +0.19190 +0.27619 Xlens
    -0.14083 -0.19798 hyp
  ------
  d3sr-brs, npg
    +0.00000 +0.00000 baseline
    -0.06297 -0.08608 Xlens
    +0.17774 +0.26227 hyp
  ------
  d3sr-pbrs, npg
    +0.00000 +0.00000 baseline
    +0.09915 +0.14227 tatt
    +0.02848 +0.04383 Xlens
    +1.41522 +2.02476 hyp
  ------
  pbrs, npg
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
    +0.00000 +0.00000 hyp

==> figures/realy3dat.extparams_tableplot.vals.txt <==
Columns are center stat, lower error, upper error, width of errors 


=================
cosmological_parameters--w
  ------
  d3, w
    -0.94005 -1.11847 -0.62800  0.49047  baseline
    -0.92003 -1.15222 -0.62803  0.52419  tatt
    -0.90954 -1.07798 -0.63964  0.43834  Xlens
    -0.94561 -1.13600 -0.67473  0.46127  hyp
  ------
  d3-pbrs, w
    -1.03341 -1.06046 -1.00252  0.05794  baseline
    -1.03407 -1.06239 -1.00526  0.05713  tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w
    -1.04207 -1.07200 -1.01082  0.06118  baseline
    -1.04207 -1.07200 -1.01082  0.06118  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--w
  ------
  d3, w0wa
    -0.80363 -0.92621 -0.33300  0.59321  baseline
    -0.83670 -0.97139 -0.34413  0.62726  tatt
    -0.80503 -0.97293 -0.39092  0.58200  Xlens
    -0.82283 -0.95472 -0.33300  0.62172  hyp
  ------
  d3-pbrs, w0wa
    -0.95035 -1.02959 -0.87225  0.15734  baseline
    -0.95327 -1.02948 -0.88108  0.14840  tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w0wa
    -0.94070 -1.02311 -0.86439  0.15872  baseline
    -0.94070 -1.02311 -0.86439  0.15872  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--wa
  ------
  d3, w0wa
    -0.94137 -2.09221 0.20623  2.29844  baseline
    -0.92106 -2.20978 0.32097  2.53075  tatt
    -1.15826 -2.39680 -0.23720  2.15960  Xlens
    -0.79610 -1.88995 0.22989  2.11984  hyp
  ------
  d3-pbrs, w0wa
    -0.38098 -0.65953 -0.02004  0.63949  baseline
    -0.36869 -0.60808 -0.03316  0.57492  tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w0wa
    -0.45284 -0.73007 -0.09010  0.63997  baseline
    -0.45284 -0.73007 -0.09010  0.63997  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--wp
  ------
  d3, w0wa
    -0.99241 -1.16702 -0.71402  0.45300  baseline
    -1.01097 -1.20115 -0.72107  0.48008  tatt
    -1.01832 -1.19124 -0.72867  0.46257  Xlens
    -1.04495 -1.22145 -0.78097  0.44048  hyp
  ------
  d3-pbrs, w0wa
    -1.03160 -1.06451 -0.99320  0.07132  baseline
    -1.02985 -1.06347 -0.99198  0.07149  tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w0wa
    -1.03713 -1.07112 -1.00028  0.07084  baseline
    -1.03713 -1.07112 -1.00028  0.07084  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--omega_k
  ------
  d3, ok
    0.05865 -0.00445 0.24117  0.24562  baseline
    0.07982 0.03360 0.25000  0.21640  tatt
    0.05208 -0.01730 0.23474  0.25204  Xlens
    0.04258 -0.02299 0.25000  0.27299  hyp
  ------
  d3-pbrs, ok
    0.00091 -0.00084 0.00265  0.00348  baseline
    0.00067 -0.00114 0.00250  0.00364  tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, ok
    0.00084 -0.00094 0.00266  0.00360  baseline
    0.00084 -0.00094 0.00266  0.00360  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--neff
  ------
  d3, neff
    3.91356 1.00000 4.61973  3.61973  baseline
    3.42603 1.00000 4.03685  3.03685  tatt
    4.13605 1.00000 4.95929  3.95929  Xlens
    4.03325 1.08906 4.79268  3.70362  hyp
  ------
  d3-pbrs, neff
    3.10113 2.93852 3.25140  0.31288  baseline
    3.07766 2.91896 3.23191  0.31295  tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, neff
    3.10006 2.93452 3.26468  0.33016  baseline
    3.10006 2.93452 3.26468  0.33016  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--neff
  ------
  d3, neffmeff-nohf-likesigmu
    6.87867 5.27138 9.38393  4.11255  baseline
    7.30189 6.34719 9.84552  3.49833  tatt
    7.36937 6.06591 9.35834  3.29243  Xlens
    6.83833 4.82303 8.67734  3.85431  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    3.05465 3.04687 3.05896  0.01209  baseline
    3.05678 3.04613 3.06065  0.01452  tatt
    3.05466 3.04569 3.05802  0.01233  Xlens
    3.16049 3.04400 3.19746  0.15346  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    3.05893 3.04664 3.06385  0.01721  baseline
    3.05893 3.04664 3.06385  0.01721  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    6.89948 5.26259 9.34794  4.08535  baseline
    7.30189 6.34719 9.84552  3.49833  tatt
    7.36937 6.06591 9.35834  3.29243  Xlens
    6.83833 4.82303 8.67734  3.85431  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    3.12715 3.04400 3.20770  0.16370  baseline
    3.11048 3.04400 3.12158  0.07758  tatt
    3.12321 3.04400 3.23464  0.19064  Xlens
    3.16393 3.04400 3.20101  0.15701  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    3.13260 3.04400 3.23844  0.19444  baseline
    3.13260 3.04400 3.23844  0.19444  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    3.14016 3.04400 3.16317  0.11917  baseline
    3.14229 3.04400 3.16801  0.12401  tatt
    3.11802 3.04400 3.12652  0.08252  Xlens
    3.12608 3.04400 3.14139  0.09739  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    6.90059 5.26231 9.34550  4.08319  baseline
    7.30189 6.34719 9.84552  3.49833  tatt
    7.36937 6.06591 9.35834  3.29243  Xlens
    6.83966 4.82338 8.67616  3.85278  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    3.19743 3.14197 3.22438  0.08241  baseline
    3.17292 3.10170 3.19806  0.09636  tatt
    3.18704 3.14355 3.25217  0.10862  Xlens
    3.21384 3.10521 3.26605  0.16084  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    3.17684 3.07614 3.25396  0.17782  baseline
    3.17684 3.07614 3.25396  0.17782  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    3.21965 3.09100 3.25481  0.16381  baseline
    3.20704 3.09100 3.24031  0.14931  tatt
    3.22254 3.09100 3.26012  0.16912  Xlens
    3.21193 3.09100 3.24602  0.15502  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--meffsterile
  ------
  d3, neffmeff-nohf-likesigmu
    1.61102 0.87618 2.56132  1.68514  baseline
    1.71118 1.07663 2.60646  1.52983  tatt
    1.93882 1.64148 3.00000  1.35852  Xlens
    1.59491 0.87409 2.57365  1.69956  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    2.38099 2.25539 3.00000  0.74461  baseline
    2.32335 2.20790 3.00000  0.79210  tatt
    1.97735 1.67215 2.96505  1.29290  Xlens
    0.05837 0.00000 0.07295  0.07295  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    2.31425 2.18094 3.00000  0.81906  baseline
    2.31425 2.18094 3.00000  0.81906  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    1.61438 0.88980 2.57249  1.68269  baseline
    1.71118 1.07663 2.60646  1.52983  tatt
    1.93882 1.64148 3.00000  1.35852  Xlens
    1.59491 0.87409 2.57365  1.69956  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    0.09224 0.00000 0.11269  0.11269  baseline
    0.08606 0.00000 0.10076  0.10076  tatt
    0.07241 0.00000 0.08515  0.08515  Xlens
    0.05635 0.00000 0.06994  0.06994  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    0.13042 0.00000 0.12253  0.12253  baseline
    0.13042 0.00000 0.12253  0.12253  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    0.08661 0.00000 0.10971  0.10971  baseline
    0.07006 0.00000 0.08622  0.08622  tatt
    0.14732 0.00000 0.19906  0.19906  Xlens
    0.08605 0.00000 0.10901  0.10901  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    1.61469 0.89014 2.57217  1.68203  baseline
    1.71118 1.07663 2.60646  1.52983  tatt
    1.93882 1.64148 3.00000  1.35852  Xlens
    1.59528 0.87442 2.57329  1.69888  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    0.09945 0.00000 0.12905  0.12905  baseline
    0.09107 0.00000 0.11088  0.11088  tatt
    0.03898 0.00000 0.04896  0.04896  Xlens
    0.04745 0.00000 0.05782  0.05782  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    1.36564 0.00000 3.00000  3.00000  baseline
    1.36564 0.00000 3.00000  3.00000  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    0.05495 0.00000 0.06819  0.06819  baseline
    0.06220 0.00000 0.07717  0.07717  tatt
    0.05101 0.00000 0.06275  0.06275  Xlens
    0.05770 0.00000 0.06838  0.06838  hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp

=================
modified_gravity--sigma0

=================
modified_gravity--mu0

=================
npg_parameters--a2
  ------
  d3sr, npg
    1.00126 0.79612 1.13877  0.34265  baseline
    1.02344 0.82936 1.18169  0.35233  tatt
    1.03017 0.83503 1.19538  0.36035  Xlens
    1.15617 0.99195 1.31126  0.31931  hyp
  ------
  d3sr-pbrs, npg
    1.03079 0.89418 1.14027  0.24609  baseline
    1.07116 0.94772 1.19399  0.24627  tatt
    1.04335 0.94904 1.13692  0.18788  Xlens
    1.28056 1.18615 1.35120  0.16505  hyp
  ------
  pbrs, npg
    0.91867 0.68501 1.05577  0.37076  baseline
    0.91867 0.68501 1.05577  0.37076  tatt
    nan  Xlens
    0.91867 0.68501 1.05577  0.37076  hyp

=================
npg_parameters--a3
  ------
  d3sr, npg
    0.88447 0.69652 1.02714  0.33062  baseline
    0.90568 0.68817 1.08613  0.39796  tatt
    0.96616 0.78026 1.10731  0.32705  Xlens
    1.06836 0.90300 1.22150  0.31850  hyp
  ------
  d3sr-pbrs, npg
    0.97563 0.85038 1.08302  0.23264  baseline
    1.03137 0.91217 1.14809  0.23592  tatt
    0.98760 0.88136 1.07547  0.19411  Xlens
    1.17194 1.07478 1.25430  0.17952  hyp
  ------
  pbrs, npg
    0.95156 0.64743 1.11805  0.47062  baseline
    0.95156 0.64743 1.11805  0.47062  tatt
    nan  Xlens
    0.95156 0.64743 1.11805  0.47062  hyp

=================
npg_parameters--a4
  ------
  d3sr, npg
    0.89282 0.63385 1.08816  0.45431  baseline
    0.90728 0.68427 1.09812  0.41385  tatt
    0.96113 0.66355 1.14652  0.48297  Xlens
    0.85194 0.61123 0.98311  0.37189  hyp
  ------
  d3sr-pbrs, npg
    1.23980 1.07889 1.36755  0.28866  baseline
    1.25945 1.10793 1.38698  0.27905  tatt
    1.24496 1.11644 1.34713  0.23069  Xlens
    1.51296 1.36827 1.63676  0.26849  hyp
  ------
  pbrs, npg
    1.22072 0.88676 1.39201  0.50525  baseline
    1.22072 0.88676 1.39201  0.50525  tatt
    nan  Xlens
    1.22072 0.88676 1.39201  0.50525  hyp

==> figures/realy3dat.extparams_tableplot_all-data-only.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--w
  ------
  d3, w
    +0.00000 +0.00000 baseline
    +0.05147 +0.07645 tatt
    +0.08606 +0.13337 Xlens
    -0.01711 -0.02321 hyp
  ------
  d3-brs, w
    +0.00000 +0.00000 baseline
    -0.01478 -0.01998 tatt
  ------
  d3-pbrs, w
    +0.00000 +0.00000 baseline
    -0.01670 -0.02316 tatt
  ------
  pbrs, w
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--w
  ------
  d3, w0wa
    +0.00000 +0.00000 baseline
    -0.06514 -0.09908 tatt
    -0.00323 -0.00461 Xlens
    -0.03801 -0.05261 hyp
  ------
  d3-brs, w0wa
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, w0wa
    +0.00000 +0.00000 baseline
    -0.02715 -0.03896 tatt
  ------
  pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--wa
  ------
  d3, w0wa
    +0.00000 +0.00000 baseline
    +0.01177 +0.01788 tatt
    -0.14714 -0.21404 Xlens
    +0.09163 +0.14444 hyp
  ------
  d3-brs, w0wa
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.02837 +0.03934 tatt
  ------
  pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--wp
  ------
  d3, w0wa
    +0.00000 +0.00000 baseline
    -0.05485 -0.07256 tatt
    -0.07662 -0.10816 Xlens
    -0.16601 -0.21904 hyp
  ------
  d3-brs, w0wa
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.03429 +0.04777 tatt
  ------
  pbrs, w0wa
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--omega_k
  ------
  d3, ok
    +0.00000 +0.00000 baseline
    +0.11243 +0.17698 tatt
    -0.03397 -0.05350 Xlens
    -0.07410 -0.12714 hyp
  ------
  d3-brs, ok
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, ok
    +0.00000 +0.00000 baseline
    -0.09659 -0.13375 tatt
  ------
  pbrs, ok
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--neff
  ------
  d3, neff
    +0.00000 +0.00000 baseline
    -0.16377 -0.24954 tatt
    +0.06921 +0.10396 Xlens
    +0.03953 +0.05755 hyp
  ------
  d3-brs, neff
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neff
    +0.00000 +0.00000 baseline
    -0.10472 -0.15012 tatt
  ------
  pbrs, neff
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt

=================
cosmological_parameters--neff
  ------
  d3, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.15786 +0.25695 tatt
    +0.17376 +0.32253 Xlens
    -0.01652 -0.02348 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.18539 +0.13329 tatt
    +0.00100 +0.00078 Xlens
    +0.90795 +1.06129 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.15312 +0.24431 tatt
    +0.16940 +0.30886 Xlens
    -0.02484 -0.03560 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    -0.19872 -0.23207 tatt
    -0.02834 -0.05309 Xlens
    +0.25459 +0.36973 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    +0.00000 +0.00000 baseline
    +0.02110 +0.02605 tatt
    -0.22935 -0.26724 Xlens
    -0.14460 -0.16941 hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.15289 +0.24364 tatt
    +0.16919 +0.30813 Xlens
    -0.02476 -0.03549 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    -0.40252 -0.32059 tatt
    -0.12146 -0.20147 Xlens
    +0.14662 +0.18505 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.00000 +0.00000 baseline
    -0.09490 -0.14095 tatt
    +0.02123 +0.03122 Xlens
    -0.05801 -0.08877 hyp

=================
cosmological_parameters--meffsterile
  ------
  d3, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.08765 +0.14054 tatt
    +0.32921 +0.46218 Xlens
    -0.01316 -0.02107 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    -0.08375 -0.09284 tatt
    -0.40540 -0.61260 Xlens
    -18.36894 -51.88083 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.08423 +0.13583 tatt
    +0.32341 +0.45744 Xlens
    -0.01599 -0.02546 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    -0.06620 -0.08049 tatt
    -0.21298 -0.27776 Xlens
    -0.38490 -0.82092 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    +0.00000 +0.00000 baseline
    -0.18778 -0.31547 tatt
    +0.40712 +0.50658 Xlens
    -0.00617 -0.00811 hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.08400 +0.13539 tatt
    +0.32329 +0.45700 Xlens
    -0.01595 -0.02539 hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    -0.08264 -0.08659 tatt
    -0.60499 -1.86853 Xlens
    -0.52006 -1.36706 hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    +0.00000 +0.00000 baseline
    +0.00000 +0.00000 tatt
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    +0.00000 +0.00000 baseline
    +0.11394 +0.14615 tatt
    -0.07011 -0.09150 Xlens
    +0.04635 +0.05405 hyp

==> figures/realy3dat.extparams_tableplot_all-data-only.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
cosmological_parameters--w
  ------
  d3, w
    -0.94005   -1.11847 -0.62800 0.49047   0.31205 0.17842   baseline
    -0.92003   -1.15222 -0.62803 0.52419   0.29200 0.23219   tatt
    -0.90954   -1.07798 -0.63964 0.43834   0.26990 0.16844   Xlens
    -0.94561   -1.13600 -0.67473 0.46127   0.27087 0.19039   hyp
  ------
  d3-brs, w
    -1.00390   -1.04217 -0.96305 0.07912   0.04085 0.03827   baseline
    -1.00478   -1.04611 -0.95915 0.08696   0.04563 0.04133   tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, w
    -1.03341   -1.06046 -1.00252 0.05794   0.03089 0.02705   baseline
    -1.03407   -1.06239 -1.00526 0.05713   0.02881 0.02832   tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w
    -1.04207   -1.07200 -1.01082 0.06118   0.03125 0.02993   baseline
    -1.04207   -1.07200 -1.01082 0.06118   0.03125 0.02993   tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--w
  ------
  d3, w0wa
    -0.80363   -0.92621 -0.33300 0.59321   0.47063 0.12257   baseline
    -0.83670   -0.97139 -0.34413 0.62726   0.49257 0.13469   tatt
    -0.80503   -0.97293 -0.39092 0.58200   0.41410 0.16790   Xlens
    -0.82283   -0.95472 -0.33300 0.62172   0.48983 0.13189   hyp
  ------
  d3-brs, w0wa
    -0.97198   -1.05387 -0.89876 0.15511   0.07322 0.08189   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, w0wa
    -0.95035   -1.02959 -0.87225 0.15734   0.07811 0.07924   baseline
    -0.95327   -1.02948 -0.88108 0.14840   0.07218 0.07621   tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w0wa
    -0.94070   -1.02311 -0.86439 0.15872   0.07631 0.08241   baseline
    -0.94070   -1.02311 -0.86439 0.15872   0.07631 0.08241   tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--wa
  ------
  d3, w0wa
    -0.94137   -2.09221 0.20623 2.29844   1.14759 1.15084   baseline
    -0.92106   -2.20978 0.32097 2.53075   1.24203 1.28872   tatt
    -1.15826   -2.39680 -0.23720 2.15960   0.92106 1.23854   Xlens
    -0.79610   -1.88995 0.22989 2.11984   1.02599 1.09385   hyp
  ------
  d3-brs, w0wa
    -0.19499   -0.52081 0.25345 0.77426   0.44844 0.32583   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, w0wa
    -0.38098   -0.65953 -0.02004 0.63949   0.36093 0.27855   baseline
    -0.36869   -0.60808 -0.03316 0.57492   0.33553 0.23939   tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w0wa
    -0.45284   -0.73007 -0.09010 0.63997   0.36274 0.27723   baseline
    -0.45284   -0.73007 -0.09010 0.63997   0.36274 0.27723   tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--wp
  ------
  d3, w0wa
    -0.99241   -1.16702 -0.71402 0.45300   0.27839 0.17461   baseline
    -1.01097   -1.20115 -0.72107 0.48008   0.28990 0.19018   tatt
    -1.01832   -1.19124 -0.72867 0.46257   0.28964 0.17292   Xlens
    -1.04495   -1.22145 -0.78097 0.44048   0.26399 0.17650   hyp
  ------
  d3-brs, w0wa
    -1.00500   -1.04459 -0.96547 0.07912   0.03953 0.03959   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, w0wa
    -1.03160   -1.06451 -0.99320 0.07132   0.03841 0.03291   baseline
    -1.02985   -1.06347 -0.99198 0.07149   0.03787 0.03362   tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, w0wa
    -1.03713   -1.07112 -1.00028 0.07084   0.03685 0.03399   baseline
    -1.03713   -1.07112 -1.00028 0.07084   0.03685 0.03399   tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--omega_k
  ------
  d3, ok
    0.05865   -0.00445 0.24117 0.24562   0.18252 0.06310   baseline
    0.07982   0.03360 0.25000 0.21640   0.17018 0.04621   tatt
    0.05208   -0.01730 0.23474 0.25204   0.18266 0.06938   Xlens
    0.04258   -0.02299 0.25000 0.27299   0.20742 0.06557   hyp
  ------
  d3-brs, ok
    -0.03009   -0.06385 0.00785 0.07170   0.03794 0.03376   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, ok
    0.00091   -0.00084 0.00265 0.00348   0.00173 0.00175   baseline
    0.00067   -0.00114 0.00250 0.00364   0.00183 0.00181   tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, ok
    0.00084   -0.00094 0.00266 0.00360   0.00182 0.00178   baseline
    0.00084   -0.00094 0.00266 0.00360   0.00182 0.00178   tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--neff
  ------
  d3, neff
    3.91356   1.00000 4.61973 3.61973   0.70617 2.91356   baseline
    3.42603   1.00000 4.03685 3.03685   0.61082 2.42603   tatt
    4.13605   1.00000 4.95929 3.95929   0.82324 3.13605   Xlens
    4.03325   1.08906 4.79268 3.70362   0.75943 2.94419   hyp
  ------
  d3-brs, neff
    5.26521   4.12017 6.64745 2.52728   1.38224 1.14504   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neff
    3.10113   2.93852 3.25140 0.31288   0.15027 0.16261   baseline
    3.07766   2.91896 3.23191 0.31295   0.15425 0.15870   tatt
    nan  Xlens
    nan  hyp
  ------
  pbrs, neff
    3.10006   2.93452 3.26468 0.33016   0.16462 0.16554   baseline
    3.10006   2.93452 3.26468 0.33016   0.16462 0.16554   tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--neff
  ------
  d3, neffmeff-nohf-likesigmu
    6.87867   5.27138 9.38393 4.11255   2.50526 1.60729   baseline
    7.30189   6.34719 9.84552 3.49833   2.54363 0.95470   tatt
    7.36937   6.06591 9.35834 3.29243   1.98897 1.30346   Xlens
    6.83833   4.82303 8.67734 3.85431   1.83901 2.01530   hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    5.85299   4.42948 7.30484 2.87536   1.45185 1.42351   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    3.05465   3.04687 3.05896 0.01209   0.00431 0.00778   baseline
    3.05678   3.04613 3.06065 0.01452   0.00387 0.01065   tatt
    3.05466   3.04569 3.05802 0.01233   0.00336 0.00897   Xlens
    3.16049   3.04400 3.19746 0.15346   0.03697 0.11649   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    3.05893   3.04664 3.06385 0.01721   0.00492 0.01229   baseline
    3.05893   3.04664 3.06385 0.01721   0.00492 0.01229   tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    6.89948   5.26259 9.34794 4.08535   2.44846 1.63689   baseline
    7.30189   6.34719 9.84552 3.49833   2.54363 0.95470   tatt
    7.36937   6.06591 9.35834 3.29243   1.98897 1.30346   Xlens
    6.83833   4.82303 8.67734 3.85431   1.83901 2.01530   hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    5.85300   4.42947 7.30485 2.87538   1.45185 1.42353   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    3.12715   3.04400 3.20770 0.16370   0.08055 0.08315   baseline
    3.11048   3.04400 3.12158 0.07758   0.01110 0.06648   tatt
    3.12321   3.04400 3.23464 0.19064   0.11143 0.07921   Xlens
    3.16393   3.04400 3.20101 0.15701   0.03708 0.11993   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    3.13260   3.04400 3.23844 0.19444   0.10584 0.08860   baseline
    3.13260   3.04400 3.23844 0.19444   0.10584 0.08860   tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    3.14016   3.04400 3.16317 0.11917   0.02301 0.09616   baseline
    3.14229   3.04400 3.16801 0.12401   0.02572 0.09829   tatt
    3.11802   3.04400 3.12652 0.08252   0.00850 0.07402   Xlens
    3.12608   3.04400 3.14139 0.09739   0.01531 0.08208   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    6.90059   5.26231 9.34550 4.08319   2.44491 1.63828   baseline
    7.30189   6.34719 9.84552 3.49833   2.54363 0.95470   tatt
    7.36937   6.06591 9.35834 3.29243   1.98897 1.30346   Xlens
    6.83966   4.82338 8.67616 3.85278   1.83650 2.01628   hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    5.85481   4.43098 7.30327 2.87229   1.44846 1.42383   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    3.19743   3.14197 3.22438 0.08241   0.02695 0.05546   baseline
    3.17292   3.10170 3.19806 0.09636   0.02514 0.07122   tatt
    3.18704   3.14355 3.25217 0.10862   0.06513 0.04349   Xlens
    3.21384   3.10521 3.26605 0.16084   0.05221 0.10863   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    3.17684   3.07614 3.25396 0.17782   0.07712 0.10070   baseline
    3.17684   3.07614 3.25396 0.17782   0.07712 0.10070   tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    3.21965   3.09100 3.25481 0.16381   0.03516 0.12865   baseline
    3.20704   3.09100 3.24031 0.14931   0.03327 0.11604   tatt
    3.22254   3.09100 3.26012 0.16912   0.03758 0.13154   Xlens
    3.21193   3.09100 3.24602 0.15502   0.03409 0.12093   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp

=================
cosmological_parameters--meffsterile
  ------
  d3, neffmeff-nohf-likesigmu
    1.61102   0.87618 2.56132 1.68514   0.95030 0.73484   baseline
    1.71118   1.07663 2.60646 1.52983   0.89528 0.63455   tatt
    1.93882   1.64148 3.00000 1.35852   1.06118 0.29734   Xlens
    1.59491   0.87409 2.57365 1.69956   0.97874 0.72082   hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu
    0.67644   0.14946 0.93368 0.78422   0.25723 0.52699   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu
    2.38099   2.25539 3.00000 0.74461   0.61901 0.12560   baseline
    2.32335   2.20790 3.00000 0.79210   0.67665 0.11545   tatt
    1.97735   1.67215 2.96505 1.29290   0.98770 0.30520   Xlens
    0.05837   0.00000 0.07295 0.07295   0.01457 0.05837   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu
    2.31425   2.18094 3.00000 0.81906   0.68575 0.13331   baseline
    2.31425   2.18094 3.00000 0.81906   0.68575 0.13331   tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mth10
    1.61438   0.88980 2.57249 1.68269   0.95811 0.72458   baseline
    1.71118   1.07663 2.60646 1.52983   0.89528 0.63455   tatt
    1.93882   1.64148 3.00000 1.35852   1.06118 0.29734   Xlens
    1.59491   0.87409 2.57365 1.69956   0.97874 0.72082   hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mth10
    0.67644   0.14946 0.93368 0.78422   0.25723 0.52698   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mth10
    0.09224   0.00000 0.11269 0.11269   0.02045 0.09224   baseline
    0.08606   0.00000 0.10076 0.10076   0.01471 0.08606   tatt
    0.07241   0.00000 0.08515 0.08515   0.01275 0.07241   Xlens
    0.05635   0.00000 0.06994 0.06994   0.01359 0.05635   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mth10
    0.13042   0.00000 0.12253 0.12253   -0.00789 0.13042   baseline
    0.13042   0.00000 0.12253 0.12253   -0.00789 0.13042   tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-mthpri10
    0.08661   0.00000 0.10971 0.10971   0.02310 0.08661   baseline
    0.07006   0.00000 0.08622 0.08622   0.01616 0.07006   tatt
    0.14732   0.00000 0.19906 0.19906   0.05174 0.14732   Xlens
    0.08605   0.00000 0.10901 0.10901   0.02295 0.08605   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-mthpri10
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeff047
    1.61469   0.89014 2.57217 1.68203   0.95748 0.72455   baseline
    1.71118   1.07663 2.60646 1.52983   0.89528 0.63455   tatt
    1.93882   1.64148 3.00000 1.35852   1.06118 0.29734   Xlens
    1.59528   0.87442 2.57329 1.69888   0.97801 0.72086   hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeff047
    0.67677   0.15014 0.93420 0.78406   0.25743 0.52663   baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeff047
    0.09945   0.00000 0.12905 0.12905   0.02960 0.09945   baseline
    0.09107   0.00000 0.11088 0.11088   0.01981 0.09107   tatt
    0.03898   0.00000 0.04896 0.04896   0.00998 0.03898   Xlens
    0.04745   0.00000 0.05782 0.05782   0.01037 0.04745   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeff047
    1.36564   0.00000 3.00000 3.00000   1.63436 1.36564   baseline
    1.36564   0.00000 3.00000 3.00000   1.63436 1.36564   tatt
    nan  Xlens
    nan  hyp
  ------
  d3, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-brs, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp
  ------
  d3-pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    0.05495   0.00000 0.06819 0.06819   0.01324 0.05495   baseline
    0.06220   0.00000 0.07717 0.07717   0.01497 0.06220   tatt
    0.05101   0.00000 0.06275 0.06275   0.01173 0.05101   Xlens
    0.05770   0.00000 0.06838 0.06838   0.01069 0.05770   hyp
  ------
  pbrs, neffmeff-nohf-likesigmu-DNeffpri047
    nan  baseline
    nan  tatt
    nan  Xlens
    nan  hyp

==> figures/realy3dat.extparams_textable_extraout.txt <==
#dataset                 lprior     uprior       mean     lerr68     uerr68     lerr95     uerr95 mean-lerr68 uerr68-mean mean-lerr95 uerr95-mean

# ---------------
# $w$CDM

#    cosmological_parameters--w
d3                           -3     -0.333   -0.94005    -1.1185     -0.628    -1.5014   -0.44455    0.17842    0.31205    0.56137     0.4955
pbrs                         -3     -0.333    -1.0421     -1.072    -1.0108    -1.1024   -0.98178    0.02993    0.03125    0.06036    0.06029
d3-pbrs                      -3     -0.333    -1.0334    -1.0605    -1.0025    -1.0919   -0.97531    0.02705    0.03089    0.05853   0.058102

# ---------------
# $w_0$-$w_a$

#    cosmological_parameters--w
d3                           -3     -0.333   -0.80363   -0.92621     -0.333     -1.396     -0.333    0.12257    0.47063    0.59239    0.47063
pbrs                         -3     -0.333    -0.9407    -1.0231   -0.86439    -1.0955   -0.78343   0.082413   0.076311    0.15484    0.15727
d3-pbrs                      -3     -0.333   -0.95035    -1.0296   -0.87225    -1.1041   -0.79394   0.079235   0.078106    0.15372    0.15642

#    cosmological_parameters--wa
d3                           -3          3   -0.94137    -2.0922    0.20623         -3    0.79196     1.1508     1.1476     2.0586     1.7333
pbrs                         -3          3   -0.45284   -0.73007  -0.090095    -1.1285     0.1834    0.27723    0.36274    0.67569    0.63624
d3-pbrs                      -3          3   -0.38098   -0.65953  -0.020042    -1.0366    0.23402    0.27855    0.36093    0.65562    0.61499

#    cosmological_parameters--wp
d3                          nan        nan   -0.99241     -1.167   -0.71402    -1.4887   -0.55584    0.17461    0.27839    0.49624    0.43656
pbrs                        nan        nan    -1.0371    -1.0711    -1.0003    -1.1079   -0.96779    0.03399    0.03685    0.07073   0.069341
d3-pbrs                     nan        nan    -1.0316    -1.0645    -0.9932    -1.1043   -0.96187    0.03291   0.038405    0.07273    0.06973

# ---------------
# $\Omega_k$

#    cosmological_parameters--omega_k
d3                        -0.25       0.25   0.058648 -0.0044519    0.24117   -0.15527       0.25     0.0631    0.18252    0.21392    0.19135
pbrs                      -0.25       0.25 0.00084061 -0.00094203  0.0026591 -0.0028209  0.0044552  0.0017826  0.0018185  0.0036615  0.0036146
d3-pbrs                   -0.25       0.25 0.00091219 -0.00083537  0.0026469 -0.0024765  0.0043011  0.0017476  0.0017347  0.0033886  0.0033889

# ---------------
# $N_{\rm eff}$

#    cosmological_parameters--neff
d3                            1         10     3.9136          1     4.6197          1     7.8369     2.9136    0.70617     2.9136     3.9233
pbrs                          1         10     3.1001     2.9345     3.2647       2.77     3.4297    0.16554    0.16462    0.33009    0.32962
d3-pbrs                       1         10     3.1011     2.9385     3.2514     2.7957      3.414    0.16261    0.15027     0.3054    0.31283

# ---------------
# $\Delta N_{\rm eff}>0.047$

#    delta_neff
d3                          nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                      0.047      6.956    0.16051      0.047    0.18606      0.047    0.36107    0.11351   0.025552    0.11351    0.20056
d3-pbrs                   0.047      6.956    0.17565      0.047    0.21081      0.047    0.34406    0.12865   0.035168    0.12865    0.16841

#    cosmological_parameters--meffsterile
d3                          nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                          0          3    0.06183          0   0.067946          0    0.17859    0.06183  0.0061159    0.06183    0.11676
d3-pbrs                       0          3   0.054954          0   0.068189          0    0.13826   0.054954   0.013236   0.054954   0.083311

# ---------------
# $m_{\rm th}<10$eV

#    delta_neff
d3                          nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                          0      6.956   0.075924          0   0.091342          0    0.22953   0.075924   0.015419   0.075924     0.1536
d3-pbrs                       0      6.956    0.09616          0    0.11917          0    0.27883    0.09616   0.023013    0.09616    0.18267

#    cosmological_parameters--meffsterile
d3                          nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                          0          3    0.12415          0    0.13331          0    0.42155    0.12415   0.009164    0.12415    0.29741
d3-pbrs                       0          3   0.086608          0    0.10971          0    0.19931   0.086608   0.023103   0.086608     0.1127

# ---------------
# $\Sigma_0$-$\mu_0$

#    modified_gravity--sigma0
d3                         -1.5        1.5     0.5553   0.074839    0.92544   -0.16166     1.3657    0.48046    0.37013    0.71696    0.81043
pbrs                       -1.5        1.5     0.3685    0.28145    0.48648    0.14736    0.56809   0.087056    0.11798    0.22114    0.19959
d3-pbrs                    -1.5        1.5    0.03564  -0.013232   0.081075   -0.05513    0.12804   0.048872   0.045435    0.09077   0.092402

#    modified_gravity--mu0
d3                         -1.5        1.5   -0.38388       -1.5  -0.029643       -1.5    0.83106     1.1161    0.35424     1.1161     1.2149
pbrs                       -1.5        1.5    0.20404  -0.012974    0.42707    -0.2401    0.64712    0.21702    0.22303    0.44414    0.44308
d3-pbrs                    -1.5        1.5    0.08071   -0.11162    0.28801   -0.31571     0.4735    0.19233     0.2073    0.39642    0.39279

# ---------------
# Binned $\sigma_8(z)$

#    npg_parameters--a2
d3                          0.1          3     1.0013    0.79612     1.1388    0.70364     1.3445    0.20514    0.13751    0.29762    0.34327
pbrs                        0.1          3    0.91867    0.68501     1.0558     0.5486      1.335    0.23366     0.1371    0.37007    0.41633
d3-pbrs                     0.1          3     1.0308    0.89418     1.1403    0.80707     1.2652    0.13661    0.10948    0.22372    0.23438

#    npg_parameters--a3
d3                          0.1          3    0.88447    0.69652     1.0271    0.57872     1.2051    0.18794    0.14267    0.30575    0.32067
pbrs                        0.1          3    0.95156    0.64743      1.118    0.49229     1.4937    0.30413    0.16649    0.45928    0.54216
d3-pbrs                     0.1          3    0.97563    0.85038      1.083    0.74775      1.204    0.12524    0.10739    0.22787    0.22841

#    npg_parameters--a4
d3                          0.1          3    0.89282    0.63385     1.0882    0.43384     1.3772    0.25898    0.19534    0.45898    0.48437
pbrs                        0.1          3     1.2207    0.88676      1.392    0.73424     1.8047    0.33396    0.17129    0.48648    0.58394
d3-pbrs                     0.1          3     1.2398     1.0789     1.3676    0.96178     1.5283    0.16091    0.12775    0.27802    0.28846

#    npg_parameters--a_cmb
d3                          0.1          3        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                        0.1          3    0.89468    0.67787    0.99448    0.58497     1.2756    0.21681   0.099793    0.30971    0.38095
d3-pbrs                     0.1          3     1.0433    0.98391     1.0874    0.94471     1.1494   0.059385     0.0441   0.098585    0.10614

#    npg_parameters--a1sqrtxsig8
d3                          nan        nan    0.74587    0.69917    0.79165    0.65376    0.83798   0.046698   0.045781   0.092109   0.092102
pbrs                        nan        nan    0.83377    0.77139    0.92351     0.6827    0.97289    0.06238   0.089739    0.15107    0.13912
d3-pbrs                     nan        nan    0.77618    0.75879    0.79644     0.7386    0.81233   0.017392    0.02026   0.037582   0.036147

#    npg_parameters--a2sqrtxsig8
d3                          nan        nan    0.74196    0.67117    0.80248    0.61514    0.87319   0.070797   0.060517    0.12682    0.13123
pbrs                        nan        nan    0.78728    0.72917    0.84234    0.67706    0.90191   0.058114   0.055055    0.11022    0.11462
d3-pbrs                     nan        nan    0.78563    0.74598    0.82381    0.71221    0.85942   0.039652   0.038178   0.073425   0.073785

#    npg_parameters--a3sqrtxsig8
d3                          nan        nan    0.69686    0.62199    0.75854     0.5668    0.83174   0.074869   0.061675    0.13006    0.13487
pbrs                        nan        nan    0.79705    0.72294    0.86848    0.65433    0.94195   0.074113   0.071426    0.14273     0.1449
d3-pbrs                     nan        nan    0.76465    0.72092    0.80834    0.67697    0.85007   0.043729   0.043696   0.087675   0.085426

#    npg_parameters--a4sqrtxsig8
d3                          nan        nan    0.69585    0.60867    0.79098    0.50514    0.87272   0.087178   0.095129    0.19071    0.17687
pbrs                        nan        nan    0.90469    0.86023    0.95781    0.81143    0.99465   0.044462   0.053126    0.09326   0.089959
d3-pbrs                     nan        nan    0.86185    0.81377    0.90666    0.77278    0.95225   0.048085   0.044804   0.089075   0.090395

#    npg_parameters--a_cmbsqrtxsig8
d3                          nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                        nan        nan    0.77534    0.76033    0.80024    0.73386    0.81134   0.015012     0.0249   0.041488   0.035994
d3-pbrs                     nan        nan    0.79179    0.78174    0.80675     0.7649    0.81569   0.010052   0.014958   0.026883   0.023903

# ---------------
# Binned $\sigma_8(z)$, hyperrank

#    npg_parameters--a2
d3                          0.1          3     1.1562    0.99195     1.3113    0.82157     1.4686    0.16422    0.15509     0.3346    0.31245
pbrs                        0.1          3    0.91867    0.68501     1.0558     0.5486      1.335    0.23366     0.1371    0.37007    0.41633
d3-pbrs                     0.1          3     1.2806     1.1862     1.3512     1.0942      1.477    0.09441    0.07064     0.1864    0.19646

#    npg_parameters--a3
d3                          0.1          3     1.0684      0.903     1.2215    0.75476     1.3896    0.16536    0.15314     0.3136    0.32121
pbrs                        0.1          3    0.95156    0.64743      1.118    0.49229     1.4937    0.30413    0.16649    0.45928    0.54216
d3-pbrs                     0.1          3     1.1719     1.0748     1.2543    0.99516     1.3518    0.09716    0.08236    0.17678    0.17991

#    npg_parameters--a4
d3                          0.1          3    0.85194    0.61123    0.98311    0.49537     1.2823    0.24071    0.13117    0.35657    0.43038
pbrs                        0.1          3     1.2207    0.88676      1.392    0.73424     1.8047    0.33396    0.17129    0.48648    0.58394
d3-pbrs                     0.1          3      1.513     1.3683     1.6368     1.2536     1.7798    0.14469     0.1238    0.25934     0.2668

#    npg_parameters--a_cmb
d3                          0.1          3        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                        0.1          3    0.89468    0.67787    0.99448    0.58497     1.2756    0.21681   0.099793    0.30971    0.38095
d3-pbrs                     0.1          3     1.2574     1.2194     1.2854     1.1927     1.3282    0.03799      0.028    0.06469     0.0708

#    npg_parameters--a1sqrtxsig8
d3                          nan        nan    0.73028    0.69075    0.77377    0.64978    0.80914   0.039537   0.043489   0.080505   0.078858
pbrs                        nan        nan    0.83377    0.77139    0.92351     0.6827    0.97289    0.06238   0.089739    0.15107    0.13912
d3-pbrs                     nan        nan    0.71526    0.70598    0.72932    0.69126     0.7365   0.009277   0.014059   0.024002   0.021236

#    npg_parameters--a2sqrtxsig8
d3                          nan        nan    0.78204     0.7225    0.83988    0.67246    0.89244   0.059536   0.057842    0.10958     0.1104
pbrs                        nan        nan    0.78728    0.72917    0.84234    0.67706    0.90191   0.058114   0.055055    0.11022    0.11462
d3-pbrs                     nan        nan    0.80863    0.78698    0.82972    0.76121    0.85581   0.021641   0.021091   0.047415   0.047187

#    npg_parameters--a3sqrtxsig8
d3                          nan        nan    0.75174    0.69369    0.81888    0.62621    0.87055   0.058056   0.067139    0.12554     0.1188
pbrs                        nan        nan    0.79705    0.72294    0.86848    0.65433    0.94195   0.074113   0.071426    0.14273     0.1449
d3-pbrs                     nan        nan    0.77345    0.74657    0.80432    0.71905    0.82509   0.026878   0.030873   0.054397   0.051647

#    npg_parameters--a4sqrtxsig8
d3                          nan        nan    0.66743    0.57472    0.73649    0.51933    0.83248   0.092711   0.069056     0.1481    0.16505
pbrs                        nan        nan    0.90469    0.86023    0.95781    0.81143    0.99465   0.044462   0.053126    0.09326   0.089959
d3-pbrs                     nan        nan    0.87877    0.83969    0.91924    0.80054    0.95544   0.039077   0.040471   0.078231   0.076667

#    npg_parameters--a_cmbsqrtxsig8
d3                          nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan
pbrs                        nan        nan    0.77534    0.76033    0.80024    0.73386    0.81134   0.015012     0.0249   0.041488   0.035994
d3-pbrs                     nan        nan    0.80182    0.79442    0.81195    0.78334    0.81876   0.007399   0.010136   0.018475   0.016946

==> figures/realy3dat.mnu_textable_extraout.txt <==
#dataset                 lprior     uprior       mean     lerr68     uerr68     lerr95     uerr95 mean-lerr68 uerr68-mean mean-lerr95 uerr95-mean

# ---------------
# $\Lambda$CDM baseline

#    summnu
pbrs                   0.055884    0.59982   0.083665   0.055884   0.088996   0.055884    0.13507   0.027781  0.0053306   0.027781   0.051402
d3-pbrs                0.055884    0.59982    0.08752   0.055884   0.094951   0.055884    0.13858   0.031636  0.0074309   0.031636   0.051056

# ---------------
# $w$CDM

#    summnu
pbrs                   0.055884    0.59982    0.09829   0.055884    0.10676   0.055884    0.17401   0.042406  0.0084698   0.042406   0.075724
d3-pbrs                0.055884    0.59982    0.10642   0.055884    0.11762   0.055884     0.1895   0.050537   0.011201   0.050537   0.083077

# ---------------
# $w_0$-$w_a$

#    summnu
pbrs                   0.055884    0.59982    0.12748   0.055884    0.14458   0.055884    0.24553   0.071595   0.017098   0.071595    0.11805
d3-pbrs                0.055884    0.59982    0.13827   0.055884    0.16034   0.055884    0.26246   0.082389   0.022071   0.082389    0.12418

# ---------------
# $\Omega_k$

#    summnu
pbrs                   0.055884    0.59982   0.090368   0.055884   0.095789   0.055884    0.16154   0.034484  0.0054204   0.034484   0.071167
d3-pbrs                0.055884    0.59982   0.089927   0.055884   0.096699   0.055884     0.1516   0.034043  0.0067728   0.034043   0.061678

# ---------------
# $N_{\rm eff}$

#    summnu
pbrs                   0.055884    0.59982   0.084609   0.055884   0.090781   0.055884    0.13524   0.028725  0.0061718   0.028725   0.050632
d3-pbrs                0.055884    0.59982   0.093395   0.055884    0.10103   0.055884    0.15974   0.037511  0.0076373   0.037511   0.066346

# ---------------
# Binned $\sigma_8(z)$

#    summnu
pbrs                   0.055884    0.59982    0.16243   0.055884    0.19002   0.055884    0.30011    0.10655   0.027587    0.10655    0.13767
d3-pbrs                0.055884    0.59982    0.11134   0.055884     0.1253   0.055884    0.19535   0.055457    0.01396   0.055457    0.08401

# ---------------
# $\Lambda$CDM+$A_{\rm L}$

#    summnu
pbrs                   0.055884    0.59982    0.11082   0.055884    0.12417   0.055884     0.1966   0.054938   0.013345   0.054938   0.085778
d3-pbrs                0.055884    0.59982    0.11284   0.055884    0.12793   0.055884    0.19204   0.056955    0.01509   0.056955   0.079196

==> figures/realy3dat.modcomp_tableplot.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
logR
  ------
  DES 3x2pt
    0.59310   0.26700 0.91920 0.65220   0.32610 0.32610   ('l', 'w')
    1.40790   1.06510 1.75070 0.68560   0.34280 0.34280   ('l', 'w0wa')
    0.81480   0.49430 1.13530 0.64100   0.32050 0.32050   ('w', 'w0wa')
    -0.67940   -1.01580 -0.34300 0.67280   0.33640 0.33640   ('l-likeok', 'ok')
    -1.04690   -1.42660 -0.66720 0.75940   0.37970 0.37970   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.71170   0.38660 1.03680 0.65020   0.32510 0.32510   ('l-likealllin', 'sigmu')
    4.09570   3.74980 4.44160 0.69180   0.34590 0.34590   ('l', 'npg')
    5.38100   4.89680 5.86520 0.96840   0.48420 0.48420   ('l-hyp', 'npg-hyp')
    -0.30920   -0.67010 0.05170 0.72180   0.36090 0.36090   ('l-fixmnu', 'l')
    -0.45990   -0.77190 -0.14790 0.62400   0.31200 0.31200   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    2.41410   2.09630 2.73190 0.63560   0.31780 0.31780   ('l', 'l_tatt')
    1.57790   1.13690 2.01890 0.88200   0.44100 0.44100   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    0.49130   0.05390 0.92870 0.87480   0.43740 0.43740   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    2.49490   1.94990 3.03990 1.09000   0.54500 0.54500   ('l', 'w')
    2.85970   2.32790 3.39150 1.06360   0.53180 0.53180   ('l', 'w0wa')
    0.36480   -0.18060 0.91020 1.09080   0.54540 0.54540   ('w', 'w0wa')
    1.24290   0.74160 1.74420 1.00260   0.50130 0.50130   ('l-likeok', 'ok')
    -0.09790   -0.63300 0.43720 1.07020   0.53510 0.53510   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    3.51820   3.16120 3.87520 0.71400   0.35700 0.35700   ('l-likealllin', 'sigmu')
    5.65000   5.08630 6.21370 1.12740   0.56370 0.56370   ('l', 'npg')
    6.08400   5.54360 6.62440 1.08080   0.54040 0.54040   ('l-hyp', 'npg-hyp')
    0.65250   0.16570 1.13930 0.97360   0.48680 0.48680   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    3.74010   3.23580 4.24440 1.00860   0.50430 0.50430   ('l', 'w')
    3.89730   3.40320 4.39140 0.98820   0.49410 0.49410   ('l', 'w0wa')
    0.15720   -0.35200 0.66640 1.01840   0.50920 0.50920   ('w', 'w0wa')
    3.89630   3.37600 4.41660 1.04060   0.52030 0.52030   ('l-likeok', 'ok')
    3.81670   3.30600 4.32740 1.02140   0.51070 0.51070   ('l', 'neff')
    1.99820   1.40660 2.58980 1.18320   0.59160 0.59160   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    -1.80440   -2.42970 -1.17910 1.25060   0.62530 0.62530   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    2.27560   1.84370 2.70750 0.86380   0.43190 0.43190   ('l-likealllin', 'sigmu')
    11.04790   10.49460 11.60120 1.10660   0.55330 0.55330   ('l', 'npg')
    10.01160   9.30600 10.71720 1.41120   0.70560 0.70560   ('l-hyp', 'npg-hyp')
    1.73320   1.21610 2.25030 1.03420   0.51710 0.51710   ('l-fixmnu', 'l')
    2.19590   1.68350 2.70830 1.02480   0.51240 0.51240   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    3.47240   2.97030 3.97450 1.00420   0.50210 0.50210   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -2.08750   -2.63100 -1.54400 1.08700   0.54350 0.54350   ('l', 'l-Alens')
    -1.95650   -2.63940 -1.27360 1.36580   0.68290 0.68290   ('l-fixmnu', 'l-Alens-fixmnu')
    10.58050   9.94790 11.21310 1.26520   0.63260 0.63260   ('l-Alens-fixmnu', 'l-Alens')

=================
logS
  ------
  DES 3x2pt
    0.08750   -0.10770 0.28270 0.39040   0.19520 0.19520   ('l', 'w')
    -0.05950   -0.26790 0.14890 0.41680   0.20840 0.20840   ('l', 'w0wa')
    -0.14700   -0.33810 0.04410 0.38220   0.19110 0.19110   ('w', 'w0wa')
    -0.58070   -0.74870 -0.41270 0.33600   0.16800 0.16800   ('l-likeok', 'ok')
    -0.59750   -0.82870 -0.36630 0.46240   0.23120 0.23120   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.57420   0.40240 0.74600 0.34360   0.17180 0.17180   ('l-likealllin', 'sigmu')
    -0.26140   -0.47510 -0.04770 0.42740   0.21370 0.21370   ('l', 'npg')
    0.70190   0.41330 0.99050 0.57720   0.28860 0.28860   ('l-hyp', 'npg-hyp')
    0.11080   -0.08500 0.30660 0.39160   0.19580 0.19580   ('l-fixmnu', 'l')
    0.02610   -0.12630 0.17850 0.30480   0.15240 0.15240   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.59190   0.38970 0.79410 0.40440   0.20220 0.20220   ('l', 'l_tatt')
    -0.17210   -0.39930 0.05510 0.45440   0.22720 0.22720   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    1.08590   0.81900 1.35280 0.53380   0.26690 0.26690   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    -0.07680   -0.34700 0.19340 0.54040   0.27020 0.27020   ('l', 'w')
    -0.08570   -0.39170 0.22030 0.61200   0.30600 0.30600   ('l', 'w0wa')
    -0.00890   -0.29440 0.27660 0.57100   0.28550 0.28550   ('w', 'w0wa')
    0.10860   -0.12640 0.34360 0.47000   0.23500 0.23500   ('l-likeok', 'ok')
    -1.14610   -1.45060 -0.84160 0.60900   0.30450 0.30450   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.40740   0.22340 0.59140 0.36800   0.18400 0.18400   ('l-likealllin', 'sigmu')
    -0.96700   -1.31930 -0.61470 0.70460   0.35230 0.35230   ('l', 'npg')
    0.75330   0.44780 1.05880 0.61100   0.30550 0.30550   ('l-hyp', 'npg-hyp')
    0.92950   0.67540 1.18360 0.50820   0.25410 0.25410   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    -0.12870   -0.42260 0.16520 0.58780   0.29390 0.29390   ('l', 'w')
    0.40720   0.11440 0.70000 0.58560   0.29280 0.29280   ('l', 'w0wa')
    0.53590   0.21020 0.86160 0.65140   0.32570 0.32570   ('w', 'w0wa')
    0.65410   0.34500 0.96320 0.61820   0.30910 0.30910   ('l-likeok', 'ok')
    0.52730   0.22360 0.83100 0.60740   0.30370 0.30370   ('l', 'neff')
    -0.49170   -0.81130 -0.17210 0.63920   0.31960 0.31960   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    -0.75450   -1.05550 -0.45350 0.60200   0.30100 0.30100   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    -0.13740   -0.36350 0.08870 0.45220   0.22610 0.22610   ('l-likealllin', 'sigmu')
    -2.74880   -3.09100 -2.40660 0.68440   0.34220 0.34220   ('l', 'npg')
    0.42080   0.06110 0.78050 0.71940   0.35970 0.35970   ('l-hyp', 'npg-hyp')
    0.53940   0.26360 0.81520 0.55160   0.27580 0.27580   ('l-fixmnu', 'l')
    0.84500   0.58350 1.10650 0.52300   0.26150 0.26150   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    1.08090   0.80740 1.35440 0.54700   0.27350 0.27350   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -3.41260   -3.71300 -3.11220 0.60080   0.30040 0.30040   ('l', 'l-Alens')
    -3.96740   -4.33910 -3.59570 0.74340   0.37170 0.37170   ('l-fixmnu', 'l-Alens-fixmnu')
    4.17020   3.84460 4.49580 0.65120   0.32560 0.32560   ('l-Alens-fixmnu', 'l-Alens')

=================
p_SNp
  ------
  DES 3x2pt
    0.35780   0.26890 0.51950 0.25060   0.16170 0.08890   ('l', 'w')
    0.35150   0.27760 0.42100 0.14340   0.06950 0.07390   ('l', 'w0wa')
    0.25230   0.19630 0.34420 0.14790   0.09190 0.05600   ('w', 'w0wa')
    0.14250   0.11480 0.17750 0.06270   0.03500 0.02770   ('l-likeok', 'ok')
    0.13960   0.10320 0.19020 0.08700   0.05060 0.03640   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.66070   0.55320 0.76630 0.21310   0.10560 0.10750   ('l-likealllin', 'sigmu')
    0.31550   0.26860 0.37930 0.11070   0.06380 0.04690   ('l', 'npg')
    0.65250   0.53630 0.80640 0.27010   0.15390 0.11620   ('l-hyp', 'npg-hyp')
    0.38580   0.27360 0.50700 0.23340   0.12120 0.11220   ('l-fixmnu', 'l')
    0.32880   0.27290 0.42020 0.14730   0.09140 0.05590   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.61080   0.53850 0.69830 0.15980   0.08750 0.07230   ('l', 'l_tatt')
    0.24260   0.18150 0.34840 0.16690   0.10580 0.06110   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    0.27650   0.19890 0.43080 0.23190   0.15430 0.07760   ('l', 'w')
    0.33560   0.25640 0.45810 0.20170   0.12250 0.07920   ('l', 'w0wa')
    0.32130   0.21050 0.51100 0.30050   0.18970 0.11080   ('w', 'w0wa')
    0.37350   0.25450 0.57920 0.32470   0.20570 0.11900   ('l-likeok', 'ok')
    0.06940   0.04830 0.09960 0.05130   0.03020 0.02110   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.55600   0.46290 0.65210 0.18920   0.09610 0.09310   ('l-likealllin', 'sigmu')
    0.17840   0.13250 0.23570 0.10320   0.05730 0.04590   ('l', 'npg')
    0.68650   0.54140 0.82340 0.28200   0.13690 0.14510   ('l-hyp', 'npg-hyp')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    0.26910   0.18030 0.39250 0.21220   0.12340 0.08880   ('l', 'w')
    0.55540   0.42250 0.74530 0.32280   0.18990 0.13290   ('l', 'w0wa')
    1.00000   0.43690 1.00000 0.56310   0.00000 0.56310   ('w', 'w0wa')
    1.00000   0.58950 1.00000 0.41050   0.00000 0.41050   ('l-likeok', 'ok')
    0.99150   0.47250 1.00000 0.52750   0.00850 0.51900   ('l', 'neff')
    0.22620   0.15630 0.30420 0.14790   0.07800 0.06990   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    0.17260   0.12790 0.22920 0.10130   0.05660 0.04470   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.32660   0.25440 0.40920 0.15480   0.08260 0.07220   ('l-likealllin', 'sigmu')
    0.06190   0.04840 0.08080 0.03240   0.01890 0.01350   ('l', 'npg')
    0.52760   0.42490 0.62730 0.20240   0.09970 0.10270   ('l-hyp', 'npg-hyp')
    1.00000   0.49470 1.00000 0.50530   0.00000 0.50530   ('l-fixmnu', 'l')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.84540   0.71970 0.96200 0.24230   0.11660 0.12570   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    0.00520   0.00380 0.00710 0.00330   0.00190 0.00140   ('l', 'l-Alens')
    0.00280   0.00190 0.00430 0.00240   0.00150 0.00090   ('l-fixmnu', 'l-Alens-fixmnu')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-Alens-fixmnu', 'l-Alens')

=================
p_Sbmd
  ------
  DES 3x2pt
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l', 'w')
    0.34780   0.20200 1.00000 0.79800   0.65220 0.14580   ('l', 'w0wa')
    0.29330   0.17670 0.42380 0.24710   0.13050 0.11660   ('w', 'w0wa')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-likeok', 'ok')
    1.00000   0.16710 1.00000 0.83290   0.00000 0.83290   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.91720   0.61710 1.00000 0.38290   0.08280 0.30010   ('l-likealllin', 'sigmu')
    0.34830   0.29170 0.40490 0.11320   0.05660 0.05660   ('l', 'npg')
    0.61860   0.53500 0.72390 0.18890   0.10530 0.08360   ('l-hyp', 'npg-hyp')
    1.00000   0.39770 1.00000 0.60230   0.00000 0.60230   ('l-fixmnu', 'l')
    0.38560   0.23360 1.00000 0.76640   0.61440 0.15200   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    1.00000   0.67500 1.00000 0.32500   0.00000 0.32500   ('l', 'l_tatt')
    1.00000   0.19790 1.00000 0.80210   0.00000 0.80210   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l', 'w')
    0.37040   0.22010 0.72800 0.50790   0.35760 0.15030   ('l', 'w0wa')
    0.39940   0.30540 0.49300 0.18760   0.09360 0.09400   ('w', 'w0wa')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-likeok', 'ok')
    0.12920   0.05010 0.22960 0.17950   0.10040 0.07910   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.56430   0.47770 0.68320 0.20550   0.11890 0.08660   ('l-likealllin', 'sigmu')
    0.20610   0.13230 0.27850 0.14620   0.07240 0.07380   ('l', 'npg')
    0.66470   0.55430 0.82250 0.26820   0.15780 0.11040   ('l-hyp', 'npg-hyp')
    0.80110   0.66000 1.00000 0.34000   0.19890 0.14110   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    0.37730   0.23420 1.00000 0.76580   0.62270 0.14310   ('l', 'w')
    0.53410   0.44200 0.63500 0.19300   0.10090 0.09210   ('l', 'w0wa')
    0.62080   0.48260 1.00000 0.51740   0.37920 0.13820   ('w', 'w0wa')
    1.00000   0.66710 1.00000 0.33290   0.00000 0.33290   ('l-likeok', 'ok')
    0.59660   0.48810 0.85160 0.36350   0.25500 0.10850   ('l', 'neff')
    0.27520   0.15680 0.48030 0.32350   0.20510 0.11840   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.36250   0.15180 1.00000 0.84820   0.63750 0.21070   ('l-likealllin', 'sigmu')
    0.09860   0.06520 0.13480 0.06960   0.03620 0.03340   ('l', 'npg')
    0.52090   0.44260 0.61180 0.16920   0.09090 0.07830   ('l-hyp', 'npg-hyp')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-fixmnu', 'l')
    1.00000   0.70100 1.00000 0.29900   0.00000 0.29900   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    1.00000   0.94220 1.00000 0.05780   0.00000 0.05780   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    0.01560   0.00530 0.04000 0.03470   0.02440 0.01030   ('l-fixmnu', 'l-Alens-fixmnu')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-Alens-fixmnu', 'l-Alens')

=================
dchisq_normdN
  ------
  DES 3x2pt
    0.95810   -3.04430 4.96050 8.00480   4.00240 4.00240   ('l', 'w')
    -0.13270   -1.94490 1.67950 3.62440   1.81220 1.81220   ('l', 'w0wa')
    -1.22350   -4.79290 2.34590 7.13880   3.56940 3.56940   ('w', 'w0wa')
    5.78630   2.24480 9.32780 7.08300   3.54150 3.54150   ('l-likeok', 'ok')
    0.62560   -3.18760 4.43880 7.62640   3.81320 3.81320   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.29280   -2.17485 2.76045 4.93530   2.46765 2.46765   ('l-likealllin', 'sigmu')
    -1.02943   -2.27557 0.21670 2.49227   1.24613 1.24613   ('l', 'npg')
    -0.56943   -1.59617 0.45730 2.05347   1.02673 1.02673   ('l-hyp', 'npg-hyp')
    -0.75400   -4.96490 3.45690 8.42180   4.21090 4.21090   ('l-fixmnu', 'l')
    -1.73400   -6.44000 2.97200 9.41200   4.70600 4.70600   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.74113   -0.47177 1.95403 2.42580   1.21290 1.21290   ('l', 'l_tatt')
    0.66630   -3.08360 4.41620 7.49980   3.74990 3.74990   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    -0.53400   -3.74330 2.67530 6.41860   3.20930 3.20930   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    0.99810   -2.37420 4.37040 6.74460   3.37230 3.37230   ('l', 'w')
    0.60730   -1.14965 2.36425 3.51390   1.75695 1.75695   ('l', 'w0wa')
    0.21650   -3.15440 3.58740 6.74180   3.37090 3.37090   ('w', 'w0wa')
    0.62630   -3.76510 5.01770 8.78280   4.39140 4.39140   ('l-likeok', 'ok')
    -1.57440   -5.25870 2.10990 7.36860   3.68430 3.68430   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    -0.02720   -2.21135 2.15695 4.36830   2.18415 2.18415   ('l-likealllin', 'sigmu')
    -0.26943   -1.47667 0.93780 2.41447   1.20723 1.20723   ('l', 'npg')
    -0.55610   -1.68853 0.57633 2.26487   1.13243 1.13243   ('l-hyp', 'npg-hyp')
    -1.15400   -4.43190 2.12390 6.55580   3.27790 3.27790   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    -0.36190   -4.79080 4.06700 8.85780   4.42890 4.42890   ('l', 'w')
    -0.60270   -2.83555 1.63015 4.46570   2.23285 2.23285   ('l', 'w0wa')
    -0.84350   -6.22120 4.53420 10.75540   5.37770 5.37770   ('w', 'w0wa')
    1.38630   -3.64900 6.42160 10.07060   5.03530 5.03530   ('l-likeok', 'ok')
    -2.93440   -7.89630 2.02750 9.92380   4.96190 4.96190   ('l', 'neff')
    0.24855   -1.85215 2.34925 4.20140   2.10070 2.10070   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    -0.95820   -3.25595 1.33955 4.59550   2.29775 2.29775   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    -0.27720   -3.94920 3.39480 7.34400   3.67200 3.67200   ('l-likealllin', 'sigmu')
    -0.61258   -1.58470 0.35954 1.94424   0.97212 0.97212   ('l', 'npg')
    -0.21658   -1.04680 0.61364 1.66044   0.83022 0.83022   ('l-hyp', 'npg-hyp')
    2.66600   -2.12330 7.45530 9.57860   4.78930 4.78930   ('l-fixmnu', 'l')
    1.70600   -2.66630 6.07830 8.74460   4.37230 4.37230   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    1.73447   0.45380 3.01513 2.56133   1.28067 1.28067   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -2.40520   -7.19360 2.38320 9.57680   4.78840 4.78840   ('l', 'l-Alens')
    -10.72520   -14.65870 -6.79170 7.86700   3.93350 3.93350   ('l-fixmnu', 'l-Alens-fixmnu')
    4.38600   -0.01780 8.78980 8.80760   4.40380 4.40380   ('l-Alens-fixmnu', 'l-Alens')

=================
dAIC
  ------
  DES 3x2pt
    2.93810   -1.06430 6.94050 8.00480   4.00240 4.00240   ('l', 'w')
    3.75460   0.13020 7.37900 7.24880   3.62440 3.62440   ('l', 'w0wa')
    0.81650   -2.75290 4.38590 7.13880   3.56940 3.56940   ('w', 'w0wa')
    7.80630   4.26480 11.34780 7.08300   3.54150 3.54150   ('l-likeok', 'ok')
    2.60560   -1.20760 6.41880 7.62640   3.81320 3.81320   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    4.59560   -0.33970 9.53090 9.87060   4.93530 4.93530   ('l-likealllin', 'sigmu')
    2.91170   -0.82670 6.65010 7.47680   3.73840 3.73840   ('l', 'npg')
    4.31170   1.23150 7.39190 6.16040   3.08020 3.08020   ('l-hyp', 'npg-hyp')
    1.28600   -2.92490 5.49690 8.42180   4.21090 4.21090   ('l-fixmnu', 'l')
    0.27600   -4.43000 4.98200 9.41200   4.70600 4.70600   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    8.20340   4.56470 11.84210 7.27740   3.63870 3.63870   ('l', 'l_tatt')
    2.64630   -1.10360 6.39620 7.49980   3.74990 3.74990   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    1.48600   -1.72330 4.69530 6.41860   3.20930 3.20930   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    3.03810   -0.33420 6.41040 6.74460   3.37230 3.37230   ('l', 'w')
    5.25460   1.74070 8.76850 7.02780   3.51390 3.51390   ('l', 'w0wa')
    2.21650   -1.15440 5.58740 6.74180   3.37090 3.37090   ('w', 'w0wa')
    2.63630   -1.75510 7.02770 8.78280   4.39140 4.39140   ('l-likeok', 'ok')
    0.40560   -3.27870 4.08990 7.36860   3.68430 3.68430   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    3.93560   -0.43270 8.30390 8.73660   4.36830 4.36830   ('l-likealllin', 'sigmu')
    5.11170   1.49000 8.73340 7.24340   3.62170 3.62170   ('l', 'npg')
    4.31170   0.91440 7.70900 6.79460   3.39730 3.39730   ('l-hyp', 'npg-hyp')
    0.78600   -2.49190 4.06390 6.55580   3.27790 3.27790   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    1.62810   -2.80080 6.05700 8.85780   4.42890 4.42890   ('l', 'w')
    2.78460   -1.68110 7.25030 8.93140   4.46570 4.46570   ('l', 'w0wa')
    1.15650   -4.22120 6.53420 10.75540   5.37770 5.37770   ('w', 'w0wa')
    3.39630   -1.63900 8.43160 10.07060   5.03530 5.03530   ('l-likeok', 'ok')
    -0.94440   -5.90630 4.01750 9.92380   4.96190 4.96190   ('l', 'neff')
    4.48710   0.28570 8.68850 8.40280   4.20140 4.20140   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    2.07360   -2.52190 6.66910 9.19100   4.59550 4.59550   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    3.46560   -3.87840 10.80960 14.68800   7.34400 7.34400   ('l-likealllin', 'sigmu')
    6.91710   2.05650 11.77770 9.72120   4.86060 4.86060   ('l', 'npg')
    8.93710   4.78600 13.08820 8.30220   4.15110 4.15110   ('l-hyp', 'npg-hyp')
    4.66600   -0.12330 9.45530 9.57860   4.78930 4.78930   ('l-fixmnu', 'l')
    3.70600   -0.66630 8.07830 8.74460   4.37230 4.37230   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    11.19340   7.35140 15.03540 7.68400   3.84200 3.84200   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -0.41520   -5.20360 4.37320 9.57680   4.78840 4.78840   ('l', 'l-Alens')
    -8.71520   -12.64870 -4.78170 7.86700   3.93350 3.93350   ('l-fixmnu', 'l-Alens-fixmnu')
    6.38600   1.98220 10.78980 8.80760   4.40380 4.40380   ('l-Alens-fixmnu', 'l-Alens')

=================
dDIC
  ------
  DES 3x2pt
    -0.66190   -4.66430 3.34050 8.00480   4.00240 4.00240   ('l', 'w')
    0.45460   -3.16980 4.07900 7.24880   3.62440 3.62440   ('l', 'w0wa')
    1.11650   -2.45290 4.68590 7.13880   3.56940 3.56940   ('w', 'w0wa')
    -9.56370   -13.10520 -6.02220 7.08300   3.54150 3.54150   ('l-likeok', 'ok')
    -2.79440   -6.60760 1.01880 7.62640   3.81320 3.81320   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    1.85560   -3.07970 6.79090 9.87060   4.93530 4.93530   ('l-likealllin', 'sigmu')
    4.11170   0.37330 7.85010 7.47680   3.73840 3.73840   ('l', 'npg')
    2.01170   -1.06850 5.09190 6.16040   3.08020 3.08020   ('l-hyp', 'npg-hyp')
    0.38600   -3.82490 4.59690 8.42180   4.21090 4.21090   ('l-fixmnu', 'l')
    0.95600   -3.75000 5.66200 9.41200   4.70600 4.70600   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    1.30340   -2.33530 4.94210 7.27740   3.63870 3.63870   ('l', 'l_tatt')
    -2.95370   -6.70360 0.79620 7.49980   3.74990 3.74990   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    2.68600   -0.52330 5.89530 6.41860   3.20930 3.20930   ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    -0.06190   -3.43420 3.31040 6.74460   3.37230 3.37230   ('l', 'w')
    -1.14540   -4.65930 2.36850 7.02780   3.51390 3.51390   ('l', 'w0wa')
    -1.08350   -4.45440 2.28740 6.74180   3.37090 3.37090   ('w', 'w0wa')
    -1.08370   -5.47510 3.30770 8.78280   4.39140 4.39140   ('l-likeok', 'ok')
    -2.99440   -6.67870 0.68990 7.36860   3.68430 3.68430   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    1.00560   -3.36270 5.37390 8.73660   4.36830 4.36830   ('l-likealllin', 'sigmu')
    -0.08830   -3.71000 3.53340 7.24340   3.62170 3.62170   ('l', 'npg')
    5.21170   1.81440 8.60900 6.79460   3.39730 3.39730   ('l-hyp', 'npg-hyp')
    4.18600   0.90810 7.46390 6.55580   3.27790 3.27790   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
    nan  ('l-fixmnu', 'l-Alens-fixmnu')
    nan  ('l-Alens-fixmnu', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    0.88810   -3.54080 5.31700 8.85780   4.42890 4.42890   ('l', 'w')
    3.57460   -0.89110 8.04030 8.93140   4.46570 4.46570   ('l', 'w0wa')
    2.68650   -2.69120 8.06420 10.75540   5.37770 5.37770   ('w', 'w0wa')
    1.20630   -3.82900 6.24160 10.07060   5.03530 5.03530   ('l-likeok', 'ok')
    4.86560   -0.09630 9.82750 9.92380   4.96190 4.96190   ('l', 'neff')
    -11.11290   -15.31430 -6.91150 8.40280   4.20140 4.20140   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    -11.07640   -15.67190 -6.48090 9.19100   4.59550 4.59550   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.95560   -6.38840 8.29960 14.68800   7.34400 7.34400   ('l-likealllin', 'sigmu')
    -9.29290   -14.15350 -4.43230 9.72120   4.86060 4.86060   ('l', 'npg')
    4.18710   0.03600 8.33820 8.30220   4.15110 4.15110   ('l-hyp', 'npg-hyp')
    0.16600   -4.62330 4.95530 9.57860   4.78930 4.78930   ('l-fixmnu', 'l')
    1.57600   -2.79630 5.94830 8.74460   4.37230 4.37230   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    -0.51660   -4.35860 3.32540 7.68400   3.84200 3.84200   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -14.01520   -18.80360 -9.22680 9.57680   4.78840 4.78840   ('l', 'l-Alens')
    -9.76520   -13.69870 -5.83170 7.86700   3.93350 3.93350   ('l-fixmnu', 'l-Alens-fixmnu')
    18.50600   14.10220 22.90980 8.80760   4.40380 4.40380   ('l-Alens-fixmnu', 'l-Alens')

==> figures/realy3dat.modcomp_tableplot_simplified.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
logR
  ------
  DES 3x2pt
    0.59310   0.26700 0.91920 0.65220   0.32610 0.32610   ('l', 'w')
    1.40790   1.06510 1.75070 0.68560   0.34280 0.34280   ('l', 'w0wa')
    0.81480   0.49430 1.13530 0.64100   0.32050 0.32050   ('w', 'w0wa')
    -0.67940   -1.01580 -0.34300 0.67280   0.33640 0.33640   ('l-likeok', 'ok')
    -1.04690   -1.42660 -0.66720 0.75940   0.37970 0.37970   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.71170   0.38660 1.03680 0.65020   0.32510 0.32510   ('l-likealllin', 'sigmu')
    4.09570   3.74980 4.44160 0.69180   0.34590 0.34590   ('l', 'npg')
    5.38100   4.89680 5.86520 0.96840   0.48420 0.48420   ('l-hyp', 'npg-hyp')
    -0.30920   -0.67010 0.05170 0.72180   0.36090 0.36090   ('l-fixmnu', 'l')
    -0.45990   -0.77190 -0.14790 0.62400   0.31200 0.31200   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    2.41410   2.09630 2.73190 0.63560   0.31780 0.31780   ('l', 'l_tatt')
    1.57790   1.13690 2.01890 0.88200   0.44100 0.44100   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    2.49490   1.94990 3.03990 1.09000   0.54500 0.54500   ('l', 'w')
    2.85970   2.32790 3.39150 1.06360   0.53180 0.53180   ('l', 'w0wa')
    0.36480   -0.18060 0.91020 1.09080   0.54540 0.54540   ('w', 'w0wa')
    1.24290   0.74160 1.74420 1.00260   0.50130 0.50130   ('l-likeok', 'ok')
    -0.09790   -0.63300 0.43720 1.07020   0.53510 0.53510   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    3.51820   3.16120 3.87520 0.71400   0.35700 0.35700   ('l-likealllin', 'sigmu')
    5.65000   5.08630 6.21370 1.12740   0.56370 0.56370   ('l', 'npg')
    6.08400   5.54360 6.62440 1.08080   0.54040 0.54040   ('l-hyp', 'npg-hyp')
    0.65250   0.16570 1.13930 0.97360   0.48680 0.48680   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    3.74010   3.23580 4.24440 1.00860   0.50430 0.50430   ('l', 'w')
    3.89730   3.40320 4.39140 0.98820   0.49410 0.49410   ('l', 'w0wa')
    0.15720   -0.35200 0.66640 1.01840   0.50920 0.50920   ('w', 'w0wa')
    3.89630   3.37600 4.41660 1.04060   0.52030 0.52030   ('l-likeok', 'ok')
    3.81670   3.30600 4.32740 1.02140   0.51070 0.51070   ('l', 'neff')
    1.99820   1.40660 2.58980 1.18320   0.59160 0.59160   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    -1.80440   -2.42970 -1.17910 1.25060   0.62530 0.62530   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    2.27560   1.84370 2.70750 0.86380   0.43190 0.43190   ('l-likealllin', 'sigmu')
    11.04790   10.49460 11.60120 1.10660   0.55330 0.55330   ('l', 'npg')
    10.01160   9.30600 10.71720 1.41120   0.70560 0.70560   ('l-hyp', 'npg-hyp')
    1.73320   1.21610 2.25030 1.03420   0.51710 0.51710   ('l-fixmnu', 'l')
    2.19590   1.68350 2.70830 1.02480   0.51240 0.51240   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    3.47240   2.97030 3.97450 1.00420   0.50210 0.50210   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -2.08750   -2.63100 -1.54400 1.08700   0.54350 0.54350   ('l', 'l-Alens')

=================
p_SNp
  ------
  DES 3x2pt
    0.35780   0.26890 0.51950 0.25060   0.16170 0.08890   ('l', 'w')
    0.35150   0.27760 0.42100 0.14340   0.06950 0.07390   ('l', 'w0wa')
    0.25230   0.19630 0.34420 0.14790   0.09190 0.05600   ('w', 'w0wa')
    0.14250   0.11480 0.17750 0.06270   0.03500 0.02770   ('l-likeok', 'ok')
    0.13960   0.10320 0.19020 0.08700   0.05060 0.03640   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.66070   0.55320 0.76630 0.21310   0.10560 0.10750   ('l-likealllin', 'sigmu')
    0.31550   0.26860 0.37930 0.11070   0.06380 0.04690   ('l', 'npg')
    0.65250   0.53630 0.80640 0.27010   0.15390 0.11620   ('l-hyp', 'npg-hyp')
    0.38580   0.27360 0.50700 0.23340   0.12120 0.11220   ('l-fixmnu', 'l')
    0.32880   0.27290 0.42020 0.14730   0.09140 0.05590   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.61080   0.53850 0.69830 0.15980   0.08750 0.07230   ('l', 'l_tatt')
    0.24260   0.18150 0.34840 0.16690   0.10580 0.06110   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    0.27650   0.19890 0.43080 0.23190   0.15430 0.07760   ('l', 'w')
    0.33560   0.25640 0.45810 0.20170   0.12250 0.07920   ('l', 'w0wa')
    0.32130   0.21050 0.51100 0.30050   0.18970 0.11080   ('w', 'w0wa')
    0.37350   0.25450 0.57920 0.32470   0.20570 0.11900   ('l-likeok', 'ok')
    0.06940   0.04830 0.09960 0.05130   0.03020 0.02110   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.55600   0.46290 0.65210 0.18920   0.09610 0.09310   ('l-likealllin', 'sigmu')
    0.17840   0.13250 0.23570 0.10320   0.05730 0.04590   ('l', 'npg')
    0.68650   0.54140 0.82340 0.28200   0.13690 0.14510   ('l-hyp', 'npg-hyp')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    0.26910   0.18030 0.39250 0.21220   0.12340 0.08880   ('l', 'w')
    0.55540   0.42250 0.74530 0.32280   0.18990 0.13290   ('l', 'w0wa')
    1.00000   0.43690 1.00000 0.56310   0.00000 0.56310   ('w', 'w0wa')
    1.00000   0.58950 1.00000 0.41050   0.00000 0.41050   ('l-likeok', 'ok')
    0.99150   0.47250 1.00000 0.52750   0.00850 0.51900   ('l', 'neff')
    0.22620   0.15630 0.30420 0.14790   0.07800 0.06990   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    0.17260   0.12790 0.22920 0.10130   0.05660 0.04470   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.32660   0.25440 0.40920 0.15480   0.08260 0.07220   ('l-likealllin', 'sigmu')
    0.06190   0.04840 0.08080 0.03240   0.01890 0.01350   ('l', 'npg')
    0.52760   0.42490 0.62730 0.20240   0.09970 0.10270   ('l-hyp', 'npg-hyp')
    1.00000   0.49470 1.00000 0.50530   0.00000 0.50530   ('l-fixmnu', 'l')
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.84540   0.71970 0.96200 0.24230   0.11660 0.12570   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    0.00520   0.00380 0.00710 0.00330   0.00190 0.00140   ('l', 'l-Alens')

=================
dchisq_normdN
  ------
  DES 3x2pt
    0.95810   -3.04430 4.96050 8.00480   4.00240 4.00240   ('l', 'w')
    -0.13270   -1.94490 1.67950 3.62440   1.81220 1.81220   ('l', 'w0wa')
    -1.22350   -4.79290 2.34590 7.13880   3.56940 3.56940   ('w', 'w0wa')
    5.78630   2.24480 9.32780 7.08300   3.54150 3.54150   ('l-likeok', 'ok')
    0.62560   -3.18760 4.43880 7.62640   3.81320 3.81320   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    0.29280   -2.17485 2.76045 4.93530   2.46765 2.46765   ('l-likealllin', 'sigmu')
    -1.02943   -2.27557 0.21670 2.49227   1.24613 1.24613   ('l', 'npg')
    -0.56943   -1.59617 0.45730 2.05347   1.02673 1.02673   ('l-hyp', 'npg-hyp')
    -0.75400   -4.96490 3.45690 8.42180   4.21090 4.21090   ('l-fixmnu', 'l')
    -1.73400   -6.44000 2.97200 9.41200   4.70600 4.70600   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    0.74113   -0.47177 1.95403 2.42580   1.21290 1.21290   ('l', 'l_tatt')
    0.66630   -3.08360 4.41620 7.49980   3.74990 3.74990   ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN
    0.99810   -2.37420 4.37040 6.74460   3.37230 3.37230   ('l', 'w')
    0.60730   -1.14965 2.36425 3.51390   1.75695 1.75695   ('l', 'w0wa')
    0.21650   -3.15440 3.58740 6.74180   3.37090 3.37090   ('w', 'w0wa')
    0.62630   -3.76510 5.01770 8.78280   4.39140 4.39140   ('l-likeok', 'ok')
    -1.57440   -5.25870 2.10990 7.36860   3.68430 3.68430   ('l', 'neff')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    nan  ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    -0.02720   -2.21135 2.15695 4.36830   2.18415 2.18415   ('l-likealllin', 'sigmu')
    -0.26943   -1.47667 0.93780 2.41447   1.20723 1.20723   ('l', 'npg')
    -0.55610   -1.68853 0.57633 2.26487   1.13243 1.13243   ('l-hyp', 'npg-hyp')
    -1.15400   -4.43190 2.12390 6.55580   3.27790 3.27790   ('l-fixmnu', 'l')
    nan  ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    nan  ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    nan  ('l', 'l-Alens')
  ------
  3x2pt+BAO+RSD+SN+{\it Planck}
    -0.36190   -4.79080 4.06700 8.85780   4.42890 4.42890   ('l', 'w')
    -0.60270   -2.83555 1.63015 4.46570   2.23285 2.23285   ('l', 'w0wa')
    -0.84350   -6.22120 4.53420 10.75540   5.37770 5.37770   ('w', 'w0wa')
    1.38630   -3.64900 6.42160 10.07060   5.03530 5.03530   ('l-likeok', 'ok')
    -2.93440   -7.89630 2.02750 9.92380   4.96190 4.96190   ('l', 'neff')
    0.24855   -1.85215 2.34925 4.20140   2.10070 2.10070   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-DNeffpri047')
    -0.95820   -3.25595 1.33955 4.59550   2.29775 2.29775   ('l-nohf-fixmnu-likesigmu', 'neffmeff-nohf-likesigmu-mthpri10')
    -0.27720   -3.94920 3.39480 7.34400   3.67200 3.67200   ('l-likealllin', 'sigmu')
    -0.61258   -1.58470 0.35954 1.94424   0.97212 0.97212   ('l', 'npg')
    -0.21658   -1.04680 0.61364 1.66044   0.83022 0.83022   ('l-hyp', 'npg-hyp')
    2.66600   -2.12330 7.45530 9.57860   4.78930 4.78930   ('l-fixmnu', 'l')
    1.70600   -2.66630 6.07830 8.74460   4.37230 4.37230   ('l-nohf-fixmnu-likesigmu', 'l-nohf-likesigmu')
    1.73447   0.45380 3.01513 2.56133   1.28067 1.28067   ('l', 'l_tatt')
    nan  ('l', 'l-Xlens')
    -2.40520   -7.19360 2.38320 9.57680   4.78840 4.78840   ('l', 'l-Alens')

==> figures/realy3dat.npg_tableplot_sig8.diffs.txt <==
Columns are: Nsig(quad-asym-sig) Nsig(fidstd)


=================
cosmological_parameters--sigma_8
  ------
  DES 3x2pt+SR
    +0.00000 +0.00000 lcdm
    -0.01837 -0.02654 bin1
    -0.06576 -0.07758 bin2
    -0.63392 -0.73342 bin3
    -0.47742 -0.54928 bin4
  ------
  DES 3x2pt+SR+BAO+RSD+SN
    +0.00000 +0.00000 lcdm
    +0.07641 +0.09592 bin1
    -0.61661 -0.67471 bin2
    -0.53402 -0.62528 bin3
    +1.21969 +1.30758 bin4
  ------
  All data
    +0.00000 +0.00000 lcdm
    -1.16334 -1.31438 bin1
    -0.39685 -0.40226 bin2
    -0.82265 -0.82459 bin3
    +1.24157 +1.31813 bin4
    -0.56275 -0.70612 cmb
  ------
  {\it Planck}
    +0.00000 +0.00000 lcdm
  ------
  {\it Planck}+BAO+SN
    +0.00000 +0.00000 lcdm

==> figures/realy3dat.npg_tableplot_sig8.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
cosmological_parameters--sigma_8
  ------
  DES 3x2pt+SR
    0.74712   0.69731 0.78724 0.08994   0.04013 0.04981   lcdm
    0.74587   0.69917 0.79165 0.09248   0.04578 0.04670   bin1
    0.74196   0.67117 0.80248 0.13131   0.06052 0.07080   bin2
    0.69686   0.62199 0.75854 0.13654   0.06168 0.07487   bin3
    0.69585   0.60867 0.79098 0.18231   0.09513 0.08718   bin4
    nan  cmb
  ------
  Hyperrank instead of $\Delta z_s$ marg.
    0.74253   0.70033 0.78488 0.08454   0.04235 0.04220   lcdm
    0.73028   0.69075 0.77377 0.08303   0.04349 0.03954   bin1
    0.78204   0.72250 0.83988 0.11738   0.05784 0.05954   bin2
    0.75174   0.69369 0.81888 0.12519   0.06714 0.05806   bin3
    0.66743   0.57472 0.73649 0.16177   0.06906 0.09271   bin4
    nan  cmb
  ------
  DES 3x2pt+SR+BAO+RSD+SN
    0.80621   0.78547 0.82595 0.04048   0.01974 0.02074   lcdm
    0.80863   0.78389 0.83501 0.05112   0.02639 0.02473   bin1
    0.78043   0.74006 0.81673 0.07667   0.03630 0.04037   bin2
    0.77879   0.73659 0.82576 0.08917   0.04697 0.04220   bin3
    0.86543   0.82107 0.91318 0.09211   0.04775 0.04436   bin4
    nan  cmb
  ------
  _nolegend_
    0.80007   0.78412 0.81790 0.03379   0.01783 0.01595   lcdm
    0.78333   0.76085 0.80763 0.04678   0.02430 0.02248   bin1
    0.78059   0.73951 0.81731 0.07780   0.03671 0.04108   bin2
    0.77313   0.72950 0.81187 0.08237   0.03874 0.04364   bin3
    0.85212   0.80632 0.88776 0.08144   0.03564 0.04580   bin4
    nan  cmb
  ------
  All data
    0.80102   0.79430 0.81044 0.01614   0.00942 0.00672   lcdm
    0.77618   0.75879 0.79644 0.03765   0.02026 0.01739   bin1
    0.78563   0.74598 0.82381 0.07783   0.03818 0.03965   bin2
    0.76465   0.72092 0.80834 0.08743   0.04370 0.04373   bin3
    0.86185   0.81377 0.90666 0.09289   0.04480 0.04808   bin4
    0.79179   0.78174 0.80675 0.02501   0.01496 0.01005   cmb
  ------
  _nolegend_
    0.79448   0.78793 0.80391 0.01598   0.00944 0.00655   lcdm
    0.71526   0.70598 0.72932 0.02334   0.01406 0.00928   bin1
    0.80863   0.78698 0.82972 0.04273   0.02109 0.02164   bin2
    0.77345   0.74657 0.80432 0.05775   0.03087 0.02688   bin3
    0.87877   0.83969 0.91924 0.07955   0.04047 0.03908   bin4
    0.80182   0.79442 0.81195 0.01753   0.01014 0.00740   cmb
  ------
  {\it Planck}
    0.78991   0.77874 0.81722 0.03848   0.02731 0.01116   lcdm
    nan  bin1
    nan  bin2
    nan  bin3
    nan  bin4
    nan  cmb
  ------
  {\it Planck}+BAO+SN
    0.80304   0.79456 0.81450 0.01994   0.01146 0.00848   lcdm
    nan  bin1
    nan  bin2
    nan  bin3
    nan  bin4
    nan  cmb

==> figures/realy3dat.tension_tableplot.vals.txt <==
Columns are center stat, lower error, upper error, width of errors, uerr-center, center-lerr 


=================
logR
  ------
  [DES 3x2pt] vs. [BAO+RSD+SN]
    2.85940   2.37880 3.34000 0.96120   0.48060 0.48060   l
    3.23670   2.76990 3.70350 0.93360   0.46680 0.46680   w
    4.66580   4.18740 5.14420 0.95680   0.47840 0.47840   w0wa
    2.90480   2.46590 3.34370 0.87780   0.43890 0.43890   ok
    3.09100   2.61860 3.56340 0.94480   0.47240 0.47240   neff
    nan  neffmeff-nohf-likesigmu-DNeffpri047
    nan  neffmeff-nohf-likesigmu-mthpri10
    0.83760   0.46300 1.21220 0.74920   0.37460 0.37460   sigmu
    3.74840   3.28490 4.21190 0.92700   0.46350 0.46350   sr
    3.68050   3.23770 4.12330 0.88560   0.44280 0.44280   l-likeok
    3.24260   2.81480 3.67040 0.85560   0.42780 0.42780   l-likesigmu
    3.92320   3.44280 4.40360 0.96080   0.48040 0.48040   fixmnu
    3.74840   3.28490 4.21190 0.92700   0.46350 0.46350   Alens
  ------
  [DES 3x2pt+BAO+RSD+SN] vs. [{\it Planck}]
    8.58280   7.97540 9.19020 1.21480   0.60740 0.60740   l
    7.17170   6.53720 7.80620 1.26900   0.63450 0.63450   w
    7.40460   6.84170 7.96750 1.12580   0.56290 0.56290   w0wa
    2.09400   1.50870 2.67930 1.17060   0.58530 0.58530   ok
    6.90540   6.34710 7.46370 1.11660   0.55830 0.55830   neff
    8.60260   7.83580 9.36940 1.53360   0.76680 0.76680   neffmeff-nohf-likesigmu-DNeffpri047
    13.60540   12.89550 14.31530 1.41980   0.70990 0.70990   neffmeff-nohf-likesigmu-mthpri10
    3.81390   3.30810 4.31970 1.01160   0.50580 0.50580   sigmu
    6.81170   6.22230 7.40110 1.17880   0.58940 0.58940   sr
    6.03140   5.46850 6.59430 1.12580   0.56290 0.56290   l-likeok
    7.15300   6.57220 7.73380 1.16160   0.58080 0.58080   l-likesigmu
    7.78690   7.20090 8.37290 1.17200   0.58600 0.58600   fixmnu
    7.73070   7.05400 8.40740 1.35340   0.67670 0.67670   Alens

=================
logS
  ------
  [DES 3x2pt] vs. [BAO+RSD+SN]
    -0.64690   -0.89490 -0.39890 0.49600   0.24800 0.24800   l
    -0.94870   -1.18090 -0.71650 0.46440   0.23220 0.23220   w
    -1.01570   -1.28580 -0.74560 0.54020   0.27010 0.27010   w0wa
    0.11080   -0.11310 0.33470 0.44780   0.22390 0.22390   ok
    -0.01030   -0.29890 0.27830 0.57720   0.28860 0.28860   neff
    nan  neffmeff-nohf-likesigmu-DNeffpri047
    nan  neffmeff-nohf-likesigmu-mthpri10
    0.24050   0.05000 0.43100 0.38100   0.19050 0.19050   sigmu
    0.05600   -0.24400 0.35600 0.60000   0.30000 0.30000   sr
    0.67150   0.44470 0.89830 0.45360   0.22680 0.22680   l-likeok
    -0.55440   -0.77380 -0.33500 0.43880   0.21940 0.21940   l-likesigmu
    0.23170   0.01090 0.45250 0.44160   0.22080 0.22080   fixmnu
    0.05600   -0.24400 0.35600 0.60000   0.30000 0.30000   Alens
  ------
  [DES 3x2pt+BAO+RSD+SN] vs. [{\it Planck}]
    1.68590   1.38890 1.98290 0.59400   0.29700 0.29700   l
    0.45510   0.11990 0.79030 0.67040   0.33520 0.33520   w
    0.30490   -0.04100 0.65080 0.69180   0.34590 0.34590   w0wa
    -3.73210   -4.02110 -3.44310 0.57800   0.28900 0.28900   ok
    0.19180   -0.15130 0.53490 0.68620   0.34310 0.34310   neff
    -1.55890   -1.94700 -1.17080 0.77620   0.38810 0.38810   neffmeff-nohf-likesigmu-DNeffpri047
    0.64400   0.30400 0.98400 0.68000   0.34000 0.34000   neffmeff-nohf-likesigmu-mthpri10
    -3.29630   -3.52370 -3.06890 0.45480   0.22740 0.22740   sigmu
    0.87360   0.51590 1.23130 0.71540   0.35770 0.35770   sr
    0.49970   0.20360 0.79580 0.59220   0.29610 0.29610   l-likeok
    0.86070   0.56800 1.15340 0.58540   0.29270 0.29270   l-likesigmu
    0.20980   -0.06650 0.48610 0.55260   0.27630 0.27630   fixmnu
    0.32580   0.01960 0.63200 0.61240   0.30620 0.30620   Alens

=================
p
  ------
  [DES 3x2pt] vs. [BAO+RSD+SN]
    0.22320   0.14740 0.30660 0.15920   0.08340 0.07580   l
    0.20610   0.15930 0.26560 0.10630   0.05950 0.04680   w
    0.19250   0.12880 0.25050 0.12170   0.05800 0.06370   w0wa
    0.58900   0.29740 1.00000 0.70260   0.41100 0.29160   ok
    1.00000   0.30240 1.00000 0.69760   0.00000 0.69760   neff
    nan  neffmeff-nohf-likesigmu-DNeffpri047
    nan  neffmeff-nohf-likesigmu-mthpri10
    0.47170   0.37850 0.56630 0.18780   0.09460 0.09320   sigmu
    0.61670   0.25580 1.00000 0.74420   0.38330 0.36090   sr
    1.00000   1.00000 1.00000 0.00000   0.00000 0.00000   l-likeok
    0.20560   0.08940 1.00000 0.91060   0.79440 0.11620   l-likesigmu
    0.48270   0.41570 0.53270 0.11700   0.05000 0.06700   fixmnu
    0.61670   0.25580 1.00000 0.74420   0.38330 0.36090   Alens
  ------
  [DES 3x2pt+BAO+RSD+SN] vs. [{\it Planck}]
    0.85730   0.77720 0.94950 0.17230   0.09220 0.08010   l
    0.61960   0.45810 1.00000 0.54190   0.38040 0.16150   w
    0.50770   0.38660 0.62970 0.24310   0.12200 0.12110   w0wa
    0.01090   0.00310 1.00000 0.99690   0.98910 0.00780   ok
    0.46900   0.37390 0.56790 0.19400   0.09890 0.09510   neff
    0.16650   0.10130 0.22220 0.12090   0.05570 0.06520   neffmeff-nohf-likesigmu-DNeffpri047
    0.55540   0.49310 0.61760 0.12450   0.06220 0.06230   neffmeff-nohf-likesigmu-mthpri10
    0.02590   0.01390 0.04110 0.02720   0.01520 0.01200   sigmu
    0.72150   0.60910 1.00000 0.39090   0.27850 0.11240   sr
    0.54970   0.46830 0.64640 0.17810   0.09670 0.08140   l-likeok
    0.62320   0.55450 0.69400 0.13950   0.07080 0.06870   l-likesigmu
    1.00000   0.58770 1.00000 0.41230   0.00000 0.41230   fixmnu
    0.49570   0.44080 0.56480 0.12400   0.06910 0.05490   Alens

==> july14_DES-2021-0654_author_list.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-5326-3486
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-5326-3486
Alarcon,Alex,alexalarcongonzalez@gmail.com,A.~Alarcon,False,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Amon,Alexandra,alexandra.amon@ast.cam.ac.uk,A.~Amon,False,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Amon,Alexandra,alexandra.amon@ast.cam.ac.uk,A.~Amon,False,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Walker,Alistair,alistair.walker@noirlab.edu,A.~R.~Walker,False,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",0000-0002-7123-8943
Choi,Ami,amichoi@caltech.edu,A.~Choi,False,"California Institute of Technology, 1200 East California Blvd, MC 249-17, Pasadena, CA 91125, USA",0000-0002-5636-233X
Brandao-Souza,Anderson,andluiz@ifi.unicamp.br,A.~Brandao-Souza,False,"Instituto de F\'isica Gleb Wataghin, Universidade Estadual de Campinas, 13083-859, Campinas, SP, Brazil",
Brandao-Souza,Anderson,andluiz@ifi.unicamp.br,A.~Brandao-Souza,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Kovacs,Andras,akovacs@ifae.es,A.~Kovacs,False,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0002-5825-579X
Kovacs,Andras,akovacs@ifae.es,A.~Kovacs,False,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0002-5825-579X
Navarro Alsina,Andres,alsina@ifi.unicamp.br,A. Navarro-Alsina,False,"Instituto de F\'isica Gleb Wataghin, Universidade Estadual de Campinas, 13083-859, Campinas, SP, Brazil",
Campos,Andresa,acampos@cmu.edu,A.~Campos,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Liddle,Andrew,aliddle@fnal.gov,A.~R.~Liddle,False,"Instituto de Astrof\'{\i}sica e Ci\^{e}ncias do Espa\c{c}o, Faculdade de Ci\^{e}ncias, Universidade de Lisboa, 1769-016 Lisboa, Portugal",
Chen,Angela,anqi.chen@ipmu.jp,A.~Chen,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Chen,Angela,anqi.chen@ipmu.jp,A.~Chen,False,"Kavli Institute for the Physics and Mathematics of the Universe (WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan",
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",
Troja,Antonino,antonino.troja.astro@gmail.com,A.~Troja,False,"ICTP South American Institute for Fundamental Research\\ Instituto de F\'{\i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Troja,Antonino,antonino.troja.astro@gmail.com,A.~Troja,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Farahi,Arya,aryaf@umich.edu,A.~Farahi,False,"Departments of Statistics and Data Science, University of Texas at Austin, Austin, TX 78757, USA",
Ross,Ashley,ashley.jacob.ross@gmail.com,A.~J.~Ross,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-7522-9083
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,False,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,False,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Jain,Bhuvnesh,bjain@fnal.gov,B.~Jain,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Yin,Boyan,byin@andrew.cmu.edu,B.~Yin,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0001-7005-8820
Yanny,Brian,yanny@fnal.gov,B.~Yanny,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-9541-2678
Leonard,C. Danielle,danielle.leonard@ncl.ac.uk,C.~D.~Leonard,False,"School of Mathematics, Statistics and Physics, Newcastle University, Newcastle upon Tyne, NE1 7RU, UK",
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Davis,Christopher,cpd@stanford.edu,C.~Davis,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Doux,Cyrille,cdoux@sas.upenn.edu,C.~Doux,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Gruen,Daniel,dgruen@usm.uni-muenchen.de,D.~Gruen,False,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0003-3270-7644
Scolnic,Daniel,daniel.scolnic@duke.edu,D.~Scolnic,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Sanchez Cid,David,david.sanchez@ciemat.es,D.~Sanchez Cid,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0003-3054-7907
Huterer,Dragan,huterer@umich.edu,D.~Huterer,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6558-0112
Di Valentino,Eleonora,eleonora.divalentino@manchester.ac.uk,E.~Di Valentino,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-9376-3135
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-9376-3135
Krause,Elisabeth,aelisabeth.krause@gmail.com,E.~Krause,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0001-8356-2014
Baxter,Eric,ericjbax@gmail.com,E.~Baxter,False,"Institute for Astronomy, University of Hawai'i, 2680 Woodlawn Drive, Honolulu, HI 96822, USA",
Huff,Eric,eric.m.huff@jpl.nasa.gov,E.~M.~Huff,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-9378-3424
Sheldon,Erin, erin.sheldon@gmail.com,E.~Sheldon,False,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA",
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-7316-4573
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-7316-4573
Elsner,Franz,felsner@mpa-garching.mpg.de,F.~Elsner,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Bernstein,Gary,garyb@physics.upenn.edu,G.~M.~Bernstein,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Giannini,Giulia,ggiannini@ifae.es,G.~Giannini,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3730-1750
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,False,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Huang,Hung-Jin,hungjinh@email.arizona.edu,H.~Huang,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0003-2448-3919
Huang,Hung-Jin,hungjinh@email.arizona.edu,H.~Huang,False,"Department of Physics, University of Arizona, Tucson, AZ 85721, USA",0000-0003-2448-3919
Harrison,Ian,harrisoni@cardiff.ac.uk,I.~Harrison,False,"Department of Physics, University of Oxford, Denys Wilkinson Building, Keble Road, Oxford OX1 3RH, UK",
Harrison,Ian,harrisoni@cardiff.ac.uk,I.~Harrison,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Harrison,Ian,harrisoni@cardiff.ac.uk,I.~Harrison,False,"School of Physics and Astronomy, Cardiff University, CF24 3AA, UK",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Tutusaus,Isaac,isaactutusaus@gmail.com,I.~Tutusaus,False,"D\'{e}partement de Physique Th\'{e}orique and Center for Astroparticle Physics, Universit\'{e} de Gen\`{e}ve, 24 quai Ernest Ansermet, CH-1211 Geneva, Switzerland",0000-0002-3199-0399
Tutusaus,Isaac,isaactutusaus@gmail.com,I.~Tutusaus,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-3199-0399
Tutusaus,Isaac,isaactutusaus@gmail.com,I.~Tutusaus,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-3199-0399
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
McCullough,Jamie,jmccull@stanford.edu,J.~McCullough,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0002-4475-3456
Sanchez,Javier,fjavier.sanchez.cosmo@gmail.com,J.~Sanchez,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Zuntz,Joe,joe.zuntz@ed.ac.uk,J.~Zuntz,False,"Institute for Astronomy, University of Edinburgh, Edinburgh EH9 3HJ, UK",
Blazek,Jonathan,blazek@berkeley.edu,J.~Blazek,False,"Department of Physics, Northeastern University, Boston, MA 02115, USA",0000-0002-4687-4657
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,False,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",0000-0002-0728-0960
Cordero,Juan,juan.cordero@postgrad.manchester.ac.uk,J.~Cordero,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Mena-Fernández,Juan,juan.mena@ciemat.es,J. Mena-Fern{\'a}ndez,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-9497-7266
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Eckert,Kathleen,keckert@sas.upenn.edu,K.~Eckert,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Bechtol,Keith,kbechtol@lsst.org,K.~Bechtol,False,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Herner,Kenneth,kherner@fnal.gov,K.~Herner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-6718-2978
Giani,Leonardo,leolardo.giano@gmail.com,L.~Giani,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0001-6778-1030
Secco,Lucas F.,secco@uchicago.edu,L.~F.~Secco,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Gatti,Marco,marcogatti29@gmail.com,M.~Gatti,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Raveri,Marco,mraveri@sas.upenn.edu,M.~Raveri,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,False,"Hamburger Sternwarte, Universit\""{a}t Hamburg, Gojenbergsweg 112, 21029 Hamburg, Germany",
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-9745-6228
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-9745-6228
Rodriguez Monroy,Martin,monroy.ciemat@gmail.com,M.~Rodriguez-Monroy,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,False,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Becker,Matthew,mrbecker@anl.gov,M.~R.~Becker,False,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",0000-0001-7774-2246
Tabbutt,Megan,tabbutt@wisc.edu,M.~Tabbutt,False,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",0000-0002-0690-1737
Troxel,Michael A.,michael.a.troxel@gmail.com,M.~A.~Troxel,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Jarvis,Mike,mjarvis@physics.upenn.edu,M.~Jarvis,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Jeffrey,Niall,n.jeffrey@ucl.ac.uk,N.~Jeffrey,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0003-2927-1800
MacCrann,Niall,nm746@cam.ac.uk,N.~MacCrann,False,"Department of Applied Mathematics and Theoretical Physics, University of Cambridge, Cambridge CB3 0WA, UK",0000-0002-8998-3909
Hamaus,Nico,hamaus@usm.lmu.de,N.~Hamaus,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,False,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",
Friedrich,Oliver,of259@ast.cam.ac.uk,O.~Friedrich,False,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Lemos,Pablo,p.lemos@sussex.ac.uk,P.~Lemos,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Lemos,Pablo,p.lemos@sussex.ac.uk,P.~Lemos,False,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
Rogozenski,Paul,paulrogozenski@email.arizona.edu,P.~Rogozenski,False,"Department of Physics, University of Arizona, Tucson, AZ 85721, USA",
Leget,Pierre-Francois,leget@stanford.edu,P.-F.~Leget,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Chen,Rebecca,rcc29@duke.edu,R.~Chen,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Rollins,Richard,richard.rollins@ed.ac.uk,R.~P.~Rollins,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-2229-011X
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-2229-011X
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-2229-011X
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,False,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Nichol,Robert,bob.nichol@port.ac.uk,R.~C.~Nichol,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Rosenfeld,Rogerio,rogerio.rosenfeld@unesp.br,R.~Rosenfeld,False,"ICTP South American Institute for Fundamental Research\\ Instituto de F\'{\i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Rosenfeld,Rogerio,rogerio.rosenfeld@unesp.br,R.~Rosenfeld,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Cawthon,Ross,rcawthon28@gmail.com,R.~Cawthon,False,"Physics Department, William Jewell College, Liberty, MO, 64068",
Bridle,Sarah,sarah@sarahbridle.net,S.~L.~Bridle,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",0000-0002-0128-1006
Dodelson,Scott,sdodelso@andrew.cmu.edu,S.~Dodelson,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0002-8446-3859
Dodelson,Scott,sdodelso@andrew.cmu.edu,S.~Dodelson,False,"NSF AI Planning Institute for Physics of the Future, Carnegie Mellon University, Pittsburgh, PA 15213, USA",0000-0002-8446-3859
Nadathur,Seshadri,seshadri.nadathur@port.ac.uk,S.~Nadathur,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",0000-0001-9070-3102
Pandey,Shivam,shivamp@sas.upenn.edu,S.~Pandey,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Birrer,Simon,sibirrer@stanford.edu,S.~Birrer,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3195-5507
Birrer,Simon,sibirrer@stanford.edu,S.~Birrer,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3195-5507
Samuroff,Simon,sw.samuroff@yahoo.co.uk,S.~Samuroff,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Lee,Sujeong,lee.5922@osu.edu,S.~Lee,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Shin,Tae-hyeon,babohahaman@gmail.com,T.~Shin,False,"Department of Physics and Astronomy, Stony Brook University, Stony Brook, NY 11794, USA",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,False,"Excellence Cluster Origins, Boltzmannstr.\ 2, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,False,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-1894-3301
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-1894-3301
Miranda,Vivian,vivian.miranda@stonybrook.edu,V.~Miranda,False,"C.~N.~Yang Institute for Theoretical Physics, Stony Brook University, Stony Brook, NY 11794",0000-0003-4776-0333
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,False,"Department of Astronomy, University of Geneva, ch. d'\'Ecogia 16, CH-1290 Versoix, Switzerland",
Fang,Xiao,xfang@berkeley.edu,X.~Fang,False,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA",0000-0002-5054-9566
Fang,Xiao,xfang@berkeley.edu,X.~Fang,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-5054-9566
Park,Youngsoo,youngsoo.park@ipmu.jp,Y.~Park,False,"Kavli Institute for the Physics and Mathematics of the Universe (WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan",0000-0003-3448-1095
Zhang,Yuanyuan,ynzhang@umich.edu,Y.~Zhang,False,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas~Malag\'on,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Palmese,Antonella,palmese@berkeley.edu,A.~Palmese,True,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA",0000-0002-6011-0530
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Conselice,Christopher,conselice@gmail.com,C.~Conselice,True,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",0000-0003-1949-7638
Conselice,Christopher,conselice@gmail.com,C.~Conselice,True,"University of Nottingham, School of Physics and Astronomy, Nottingham NG7 2RD, UK",0000-0003-1949-7638
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-7836-2261
Thomas,Daniel,daniel.thomas@port.ac.uk,D.~Thomas,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Bacon,David,bacond@fnal.gov,D.~Bacon,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Friedel,Douglas,friedel@astro.illinois.edu,D.~Friedel,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Lin,Huan,hlin@fnal.gov,H.~Lin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7825-3206
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,True,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Annis,James,annis@fnal.gov,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Weller,Jochen,jochen.weller@lmu.de,J.~Weller,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",0000-0002-8282-2010
Weller,Jochen,jochen.weller@lmu.de,J.~Weller,True,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",0000-0002-8282-2010
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,True,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Romer,Kathy,romer@sussex.ac.uk,A.~K.~Romer,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",0000-0002-9328-879X
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Paterno,Marc,paterno@fnal.gov,M.~Paterno,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Soares-Santos,Marcelle,mssantos@umich.edu,M.~Soares-Santos,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6082-8529
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Vincenzi,Maria,maria.vincenzi@port.ac.uk,M.~Vincenzi,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Vincenzi,Maria,maria.vincenzi@port.ac.uk,M.~Vincenzi,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Astronomy Unit, Department of Physics, University of Trieste, via Tiepolo 11, I-34131 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Lahav,Ofer,o.lahav@ucl.ac.uk,O.~Lahav,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-1134-9035
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072", 
Avila,Santiago,santiagoavilaperez@gmail.com,S.~Avila,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",
Bocquet,Sebastian,sebastian.bocquet@physik.lmu.de,S.~Bocquet,True,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0002-4900-805X
Desai,Shantanu,shntn05@gmail.com,S.~Desai,True,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India",0000-0002-0466-3288
Everett,Spencer,spencer.w.everett@jpl.nasa.gov,S.~Everett,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
Jeltema,Tesla,tesla@ucsc.edu,T.~Jeltema,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Abbott,Tim,tim.abbott@noirlab.edu,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,True,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Percival,Will,wpercival@perimeterinstitute.ca,W.~J.~Percival,True,"Department of Physics and Astronomy, University of Waterloo, 200 University Ave W, Waterloo, ON N2L 3G1, Canada",
Percival,Will,wpercival@perimeterinstitute.ca,W.~J.~Percival,True,"Perimeter Institute for Theoretical Physics, 31 Caroline St. North, Waterloo, ON N2L 2Y5, Canada",
Ferté,Agnès,ferte@slac.stanford.edu,A.~Fert\'e,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",
Muir,Jessica,jmuir@perimeterinstitute.ca,J.~Muir,False,"Perimeter Institute for Theoretical Physics, 31 Caroline St. North, Waterloo, ON N2L 2Y5, Canada",0000-0002-7579-770X
Andrade-Oliveira,Felipe,faoli@umich.edu,F.~Andrade-Oliveira,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",

==> july7_DES-2021-0654_author_list.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-5326-3486
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-5326-3486
Alarcon,Alex,alexalarcongonzalez@gmail.com,A.~Alarcon,False,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Amon,Alexandra,alexandra.amon@ast.cam.ac.uk,A.~Amon,False,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Amon,Alexandra,alexandra.amon@ast.cam.ac.uk,A.~Amon,False,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Walker,Alistair,alistair.walker@noirlab.edu,A.~R.~Walker,False,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",0000-0002-7123-8943
Choi,Ami,amichoi@caltech.edu,A.~Choi,False,"California Institute of Technology, 1200 East California Blvd, MC 249-17, Pasadena, CA 91125, USA",0000-0002-5636-233X
Brandao-Souza,Anderson,andluiz@ifi.unicamp.br,A.~Brandao-Souza,False,"Instituto de F\'isica Gleb Wataghin, Universidade Estadual de Campinas, 13083-859, Campinas, SP, Brazil",
Brandao-Souza,Anderson,andluiz@ifi.unicamp.br,A.~Brandao-Souza,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Kovacs,Andras,akovacs@ifae.es,A.~Kovacs,False,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0002-5825-579X
Kovacs,Andras,akovacs@ifae.es,A.~Kovacs,False,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0002-5825-579X
Navarro Alsina,Andres,alsina@ifi.unicamp.br,A. Navarro-Alsina,False,"Instituto de F\'isica Gleb Wataghin, Universidade Estadual de Campinas, 13083-859, Campinas, SP, Brazil",
Campos,Andresa,acampos@cmu.edu,A.~Campos,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Liddle,Andrew,aliddle@fnal.gov,A.~R.~Liddle,False,"Instituto de Astrof\'{\i}sica e Ci\^{e}ncias do Espa\c{c}o, Faculdade de Ci\^{e}ncias, Universidade de Lisboa, 1769-016 Lisboa, Portugal",
Chen,Angela,anqi.chen@ipmu.jp,A.~Chen,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Chen,Angela,anqi.chen@ipmu.jp,A.~Chen,False,"Kavli Institute for the Physics and Mathematics of the Universe (WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan",
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",
Troja,Antonino,antonino.troja.astro@gmail.com,A.~Troja,False,"ICTP South American Institute for Fundamental Research\\ Instituto de F\'{\i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Troja,Antonino,antonino.troja.astro@gmail.com,A.~Troja,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Farahi,Arya,aryaf@umich.edu,A.~Farahi,False,"Departments of Statistics and Data Science, University of Texas at Austin, Austin, TX 78757, USA",
Ross,Ashley,ashley.jacob.ross@gmail.com,A.~J.~Ross,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-7522-9083
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,False,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,False,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Jain,Bhuvnesh,bjain@fnal.gov,B.~Jain,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Yin,Boyan,byin@andrew.cmu.edu,B.~Yin,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0001-7005-8820
Yanny,Brian,yanny@fnal.gov,B.~Yanny,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-9541-2678
Leonard,C. Danielle,danielle.leonard@ncl.ac.uk,C.~D.~Leonard,False,"School of Mathematics, Statistics and Physics, Newcastle University, Newcastle upon Tyne, NE1 7RU, UK",
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Davis,Christopher,cpd@stanford.edu,C.~Davis,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Doux,Cyrille,cdoux@sas.upenn.edu,C.~Doux,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Gruen,Daniel,dgruen@usm.uni-muenchen.de,D.~Gruen,False,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0003-3270-7644
Scolnic,Daniel,daniel.scolnic@duke.edu,D.~Scolnic,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Sanchez Cid,David,david.sanchez@ciemat.es,D.~Sanchez Cid,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0003-3054-7907
Huterer,Dragan,huterer@umich.edu,D.~Huterer,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6558-0112
Di Valentino,Eleonora,eleonora.divalentino@manchester.ac.uk,E.~Di Valentino,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-9376-3135
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-9376-3135
Krause,Elisabeth,aelisabeth.krause@gmail.com,E.~Krause,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0001-8356-2014
Baxter,Eric,ericjbax@gmail.com,E.~Baxter,False,"Institute for Astronomy, University of Hawai'i, 2680 Woodlawn Drive, Honolulu, HI 96822, USA",
Huff,Eric,eric.m.huff@jpl.nasa.gov,E.~M.~Huff,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-9378-3424
Sheldon,Erin, erin.sheldon@gmail.com,E.~Sheldon,False,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA",
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-7316-4573
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-7316-4573
Elsner,Franz,felsner@mpa-garching.mpg.de,F.~Elsner,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Bernstein,Gary,garyb@physics.upenn.edu,G.~M.~Bernstein,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Giannini,Giulia,ggiannini@ifae.es,G.~Giannini,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3730-1750
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,False,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Huang,Hung-Jin,hungjinh@email.arizona.edu,H.~Huang,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0003-2448-3919
Huang,Hung-Jin,hungjinh@email.arizona.edu,H.~Huang,False,"Department of Physics, University of Arizona, Tucson, AZ 85721, USA",0000-0003-2448-3919
Harrison,Ian,harrisoni@cardiff.ac.uk,I.~Harrison,False,"Department of Physics, University of Oxford, Denys Wilkinson Building, Keble Road, Oxford OX1 3RH, UK",
Harrison,Ian,harrisoni@cardiff.ac.uk,I.~Harrison,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Harrison,Ian,harrisoni@cardiff.ac.uk,I.~Harrison,False,"School of Physics and Astronomy, Cardiff University, CF24 3AA, UK",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Tutusaus,Isaac,isaactutusaus@gmail.com,I.~Tutusaus,False,"D\'{e}partement de Physique Th\'{e}orique and Center for Astroparticle Physics, Universit\'{e} de Gen\`{e}ve, 24 quai Ernest Ansermet, CH-1211 Geneva, Switzerland",0000-0002-3199-0399
Tutusaus,Isaac,isaactutusaus@gmail.com,I.~Tutusaus,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-3199-0399
Tutusaus,Isaac,isaactutusaus@gmail.com,I.~Tutusaus,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-3199-0399
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
McCullough,Jamie,jmccull@stanford.edu,J.~McCullough,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0002-4475-3456
Sanchez,Javier,fjavier.sanchez.cosmo@gmail.com,J.~Sanchez,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Zuntz,Joe,joe.zuntz@ed.ac.uk,J.~Zuntz,False,"Institute for Astronomy, University of Edinburgh, Edinburgh EH9 3HJ, UK",
Blazek,Jonathan,blazek@berkeley.edu,J.~Blazek,False,"Department of Physics, Northeastern University, Boston, MA 02115, USA",0000-0002-4687-4657
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,False,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",0000-0002-0728-0960
Cordero,Juan,juan.cordero@postgrad.manchester.ac.uk,J.~Cordero,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Mena-Fernández,Juan,juan.mena@ciemat.es,J. Mena-Fern{\'a}ndez,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-9497-7266
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Eckert,Kathleen,keckert@sas.upenn.edu,K.~Eckert,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Bechtol,Keith,kbechtol@lsst.org,K.~Bechtol,False,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Herner,Kenneth,kherner@fnal.gov,K.~Herner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-6718-2978
Giani,Leonardo,leolardo.giano@gmail.com,L.~Giani,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0001-6778-1030
Secco,Lucas F.,secco@uchicago.edu,L.~F.~Secco,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Gatti,Marco,marcogatti29@gmail.com,M.~Gatti,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Raveri,Marco,mraveri@sas.upenn.edu,M.~Raveri,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,False,"Hamburger Sternwarte, Universit\""{a}t Hamburg, Gojenbergsweg 112, 21029 Hamburg, Germany",
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-9745-6228
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-9745-6228
Rodriguez Monroy,Martin,monroy.ciemat@gmail.com,M.~Rodriguez-Monroy,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,False,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Becker,Matthew,mrbecker@anl.gov,M.~R.~Becker,False,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",0000-0001-7774-2246
Tabbutt,Megan,tabbutt@wisc.edu,M.~Tabbutt,False,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",0000-0002-0690-1737
Troxel,Michael A.,michael.a.troxel@gmail.com,M.~A.~Troxel,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Jarvis,Mike,mjarvis@physics.upenn.edu,M.~Jarvis,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Jeffrey,Niall,n.jeffrey@ucl.ac.uk,N.~Jeffrey,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0003-2927-1800
MacCrann,Niall,nm746@cam.ac.uk,N.~MacCrann,False,"Department of Applied Mathematics and Theoretical Physics, University of Cambridge, Cambridge CB3 0WA, UK",0000-0002-8998-3909
Hamaus,Nico,hamaus@usm.lmu.de,N.~Hamaus,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,False,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",
Friedrich,Oliver,of259@ast.cam.ac.uk,O.~Friedrich,False,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Lemos,Pablo,p.lemos@sussex.ac.uk,P.~Lemos,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Lemos,Pablo,p.lemos@sussex.ac.uk,P.~Lemos,False,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
Rogozenski,Paul,paulrogozenski@email.arizona.edu,P.~Rogozenski,False,"Department of Physics, University of Arizona, Tucson, AZ 85721, USA",
Leget,Pierre-Francois,leget@stanford.edu,P.-F.~Leget,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Chen,Rebecca,rcc29@duke.edu,R.~Chen,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Rollins,Richard,richard.rollins@ed.ac.uk,R.~P.~Rollins,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-2229-011X
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-2229-011X
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-2229-011X
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,False,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Nichol,Robert,bob.nichol@port.ac.uk,R.~C.~Nichol,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Rosenfeld,Rogerio,rogerio.rosenfeld@unesp.br,R.~Rosenfeld,False,"ICTP South American Institute for Fundamental Research\\ Instituto de F\'{\i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Rosenfeld,Rogerio,rogerio.rosenfeld@unesp.br,R.~Rosenfeld,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Cawthon,Ross,rcawthon28@gmail.com,R.~Cawthon,False,"Physics Department, William Jewell College, Liberty, MO, 64068",
Bridle,Sarah,sarah@sarahbridle.net,S.~L.~Bridle,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",0000-0002-0128-1006
Dodelson,Scott,sdodelso@andrew.cmu.edu,S.~Dodelson,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0002-8446-3859
Dodelson,Scott,sdodelso@andrew.cmu.edu,S.~Dodelson,False,"NSF AI Planning Institute for Physics of the Future, Carnegie Mellon University, Pittsburgh, PA 15213, USA",0000-0002-8446-3859
Nadathur,Seshadri,seshadri.nadathur@port.ac.uk,S.~Nadathur,False,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",0000-0001-9070-3102
Pandey,Shivam,shivamp@sas.upenn.edu,S.~Pandey,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Birrer,Simon,sibirrer@stanford.edu,S.~Birrer,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3195-5507
Birrer,Simon,sibirrer@stanford.edu,S.~Birrer,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3195-5507
Samuroff,Simon,sw.samuroff@yahoo.co.uk,S.~Samuroff,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Lee,Sujeong,lee.5922@osu.edu,S.~Lee,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Shin,Tae-hyeon,babohahaman@gmail.com,T.~Shin,False,"Department of Physics and Astronomy, Stony Brook University, Stony Brook, NY 11794, USA",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,False,"Excellence Cluster Origins, Boltzmannstr.\ 2, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,False,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-1894-3301
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-1894-3301
Miranda,Vivian,vivian.miranda@stonybrook.edu,V.~Miranda,False,"C.~N.~Yang Institute for Theoretical Physics, Stony Brook University, Stony Brook, NY 11794",0000-0003-4776-0333
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,False,"Department of Astronomy, University of Geneva, ch. d'\'Ecogia 16, CH-1290 Versoix, Switzerland",
Fang,Xiao,xfang@berkeley.edu,X.~Fang,False,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA",0000-0002-5054-9566
Fang,Xiao,xfang@berkeley.edu,X.~Fang,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-5054-9566
Park,Youngsoo,youngsoo.park@ipmu.jp,Y.~Park,False,"Kavli Institute for the Physics and Mathematics of the Universe (WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan",0000-0003-3448-1095
Zhang,Yuanyuan,ynzhang@umich.edu,Y.~Zhang,False,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Omori,Yuuki,yomori@uchicago.edu,Y.~Omori,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas~Malag\'on,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Palmese,Antonella,palmese@berkeley.edu,A.~Palmese,True,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA",0000-0002-6011-0530
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Conselice,Christopher,conselice@gmail.com,C.~Conselice,True,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",0000-0003-1949-7638
Conselice,Christopher,conselice@gmail.com,C.~Conselice,True,"University of Nottingham, School of Physics and Astronomy, Nottingham NG7 2RD, UK",0000-0003-1949-7638
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-7836-2261
Thomas,Daniel,daniel.thomas@port.ac.uk,D.~Thomas,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Bacon,David,bacond@fnal.gov,D.~Bacon,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Friedel,Douglas,friedel@astro.illinois.edu,D.~Friedel,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Lin,Huan,hlin@fnal.gov,H.~Lin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7825-3206
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,True,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Annis,James,annis@fnal.gov,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Weller,Jochen,jochen.weller@lmu.de,J.~Weller,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",0000-0002-8282-2010
Weller,Jochen,jochen.weller@lmu.de,J.~Weller,True,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",0000-0002-8282-2010
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,True,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Romer,Kathy,romer@sussex.ac.uk,A.~K.~Romer,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",0000-0002-9328-879X
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Paterno,Marc,paterno@fnal.gov,M.~Paterno,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Soares-Santos,Marcelle,mssantos@umich.edu,M.~Soares-Santos,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6082-8529
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Vincenzi,Maria,maria.vincenzi@port.ac.uk,M.~Vincenzi,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Vincenzi,Maria,maria.vincenzi@port.ac.uk,M.~Vincenzi,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Astronomy Unit, Department of Physics, University of Trieste, via Tiepolo 11, I-34131 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Lahav,Ofer,o.lahav@ucl.ac.uk,O.~Lahav,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-1134-9035
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072", 
Avila,Santiago,santiagoavilaperez@gmail.com,S.~Avila,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",
Bocquet,Sebastian,sebastian.bocquet@physik.lmu.de,S.~Bocquet,True,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0002-4900-805X
Desai,Shantanu,shntn05@gmail.com,S.~Desai,True,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India",0000-0002-0466-3288
Everett,Spencer,spencer.w.everett@jpl.nasa.gov,S.~Everett,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
Jeltema,Tesla,tesla@ucsc.edu,T.~Jeltema,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Abbott,Tim,tim.abbott@noirlab.edu,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,True,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Percival,Will,wpercival@perimeterinstitute.ca,W.~J.~Percival,True,"Department of Physics and Astronomy, University of Waterloo, 200 University Ave W, Waterloo, ON N2L 3G1, Canada",
Percival,Will,wpercival@perimeterinstitute.ca,W.~J.~Percival,True,"Perimeter Institute for Theoretical Physics, 31 Caroline St. North, Waterloo, ON N2L 2Y5, Canada",
Ferté,Agnès,ferte@slac.stanford.edu,A.~Fert\'e,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",
Muir,Jessica,jmuir@perimeterinstitute.ca,J.~Muir,False,"Perimeter Institute for Theoretical Physics, 31 Caroline St. North, Waterloo, ON N2L 2Y5, Canada",0000-0002-7579-770X
